Loki: Low-rank Keys for Efficient Sparse Attention

Inference on large language models (LLMs) can be expensive in terms of the compute and memory costs involved, especially when long sequence lengths are used. In particular, the self-attention mechanism used in LLM inference contributes significantly to these costs, which has sparked an interest in approximating the self-attention computation to reduce such costs. In this work, we propose to approximate self-attention by focusing on the dimensionality of key vectors computed in the attention block. Our analysis reveals that key vectors lie in a significantly lower-dimensional space, consistently across several datasets and models. Exploiting this observation, we propose Loki, a novel sparse attention method that ranks and selects tokens in the KV-cache based on attention scores computed in low-dimensional space. Our evaluations show that Loki is able to speed up the attention computation due to reduced data movement (load/store) and compute costs while maintaining the efficacy of the models better than other popular approximation methods.

==> figs/compute-benchmark/compare_sparq.txt <==
===== BENCHMARKING q@k.t() with various sparsities =======
Sparsity :  0.25
Number of Heads :  32
Number of Key Tokens (or sequence length) :  1024
Hidden dimension per head :  128
matmul-performance-fp16 (time in ms):
      B  torch (full keys and values)  Triton (Optimized)  triton-sparq
0   1.0                      0.018832            0.009600      0.016224
1   2.0                      0.026080            0.012160      0.017536
2   4.0                      0.043232            0.016416      0.021984
3   8.0                      0.071712            0.025824      0.030080
4  16.0                      0.119616            0.043424      0.046944
(venv-axonn-new) ssingh37@nid001009:~/approximate-attention/methods/pca_topk/kernel> vim benchmark.py
(venv-axonn-new) ssingh37@nid001009:~/approximate-attention/methods/pca_topk/kernel> python benchmark.py
===== BENCHMARKING q@k.t() with various sparsities =======
Sparsity :  0.25
Number of Heads :  32
Number of Key Tokens (or sequence length) :  2048
Hidden dimension per head :  128
matmul-performance-fp16 (time in ms):
      B  torch (full keys and values)  Triton (Optimized)  triton-sparq
0   1.0                      0.027248            0.011584      0.025728
1   2.0                      0.043200            0.016576      0.028352
2   4.0                      0.071392            0.026080      0.036960
3   8.0                      0.119584            0.043040      0.051840
4  16.0                      0.215776            0.073088      0.079200
(venv-axonn-new) ssingh37@nid001009:~/approximate-attention/methods/pca_topk/kernel> vim benchmark.py
(venv-axonn-new) ssingh37@nid001009:~/approximate-attention/methods/pca_topk/kernel> python benchmark.py
===== BENCHMARKING q@k.t() with various sparsities =======
Sparsity :  0.25
Number of Heads :  32
Number of Key Tokens (or sequence length) :  512
Hidden dimension per head :  128
matmul-performance-fp16 (time in ms):
      B  torch (full keys and values)  Triton (Optimized)  triton-sparq
0   1.0                      0.014528            0.009312      0.011872
1   2.0                      0.016320            0.009248      0.012960
2   4.0                      0.025760            0.011920      0.015680
3   8.0                      0.043616            0.016800      0.020256
4  16.0                      0.071424            0.025792      0.030688

==> figs/compute-benchmark/prompt_2000_gen_1000_pca_topk.json <==
{
    "total": 2.5617216796875,
    "qk-gen": 0.011136991943232703,
    "project": 0.014153600038960587,
    "cache-update": 2.077314751148222,
    "qk-matmul-1": 0.17014528016746067,
    "top-k": 0.0897395840212702,
    "reshape-0": 0.0023602560828439667,
    "reshape-1": 0.0023554560840129656,
    "qk-matmul-2": 0.07053920003026731,
    "softmax": 0.025520224094390892,
    "sv-matmul": 0.0640969600230456,
    "reshape-output": 0.008378272100351776
  }

==> figs/compute-benchmark/prompt_2000_gen_1000_pca_topk_opt.json <==
{
    "total": 2.466640869140625,
    "qk-gen": 0.010938623932190276,
    "project": 0.013751872097142022,
    "cache-update": 2.0699142085313773,
    "qk-matmul-1": 0.08325235203653589,
    "top-k": 0.09091699197888356,
    "reshape-0": 0.002346240077866241,
    "reshape-1": 0.00233788808016107,
    "qk-matmul-2": 0.06944515195488939,
    "softmax": 0.025213696030899915,
    "sv-matmul": 0.06445244813337928,
    "reshape-output": 0.008281663876958186
  }
  

==> figs/compute-benchmark/prompt_2000_gen_1000_vanilla.json <==
{
    "total": 2.734871826171875,
    "qk-gen": 0.011104703968390802,
    "cache-update": 2.082328794121742,
    "qk-matmul-1": 0.29452668772637836,
    "softmax": 0.032282048009335956,
    "sv-matmul": 0.2980962562710048,
    "reshape-output": 0.0023592320834286327
  }

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_1024_topk_4_topr_4.json <==
{
  "total": [
    1.9516208251953124,
    0.004062800224214686
  ],
  "qk-gen": [
    0.011271782304532836,
    2.0954445280138966e-05
  ],
  "project": [
    0.01438392953407024,
    4.918319259087921e-05
  ],
  "cache-update": [
    1.6241324670553208,
    6.59089314787386e-05
  ],
  "qk-matmul-1": [
    0.06933754239305859,
    7.872616119415884e-06
  ],
  "top-k": [
    0.07554689920842646,
    8.059626218114149e-05
  ],
  "reshape-0": [
    0.0024251712872180808,
    1.5406062974347176e-06
  ],
  "reshape-1": [
    0.0024232512887101335,
    1.741645961613661e-06
  ],
  "qk-matmul-2": [
    0.05152814087644222,
    0.0038752937848867074
  ],
  "softmax": [
    0.020926662426069408,
    4.231289599815101e-05
  ],
  "sv-matmul": [
    0.045084198436886117,
    8.881008001447723e-05
  ],
  "reshape-output": [
    0.007799782402161511,
    3.1970662652921664e-05
  ],
  "total-without-caching": [
    0.3274883581399918,
    0.00406635019505603
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_1024_vanilla.json <==
{
  "total": [
    2.143165087890625,
    0.00011349229818423844
  ],
  "qk-gen": [
    0.011389855914190398,
    2.9914080565738515e-06
  ],
  "cache-update": [
    1.624675744080544,
    9.090131427317461e-05
  ],
  "qk-matmul-1": [
    0.23751018881797809,
    1.0017174366392618e-05
  ],
  "softmax": [
    0.027213030386343578,
    9.330523776457613e-06
  ],
  "sv-matmul": [
    0.22537345929741875,
    3.567179255471561e-05
  ],
  "reshape-output": [
    0.0024272000861819557,
    1.7545793415970075e-06
  ],
  "total-without-caching": [
    0.5184893438100812,
    3.1555399413817204e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.18934539184570315,
    0.015642729610051243
  ],
  "qk-gen": [
    0.0014676351852715014,
    2.6650208085035392e-05
  ],
  "project": [
    0.0019812031980603927,
    5.895920660480588e-05
  ],
  "cache-update": [
    0.14350255999565126,
    5.226055380025694e-05
  ],
  "qk-matmul-1": [
    0.006720550393313168,
    5.943490474833784e-07
  ],
  "top-k": [
    0.009064819200336933,
    9.206739382272694e-06
  ],
  "reshape-0": [
    0.0003028992110397667,
    7.590408199097887e-07
  ],
  "reshape-1": [
    0.00030353921074420217,
    1.045689944348721e-06
  ],
  "qk-matmul-2": [
    0.013522118076682091,
    0.015414684562087581
  ],
  "softmax": [
    0.0024023167815059427,
    3.382296727070267e-05
  ],
  "sv-matmul": [
    0.005643551997840403,
    8.00374319399231e-05
  ],
  "reshape-output": [
    0.0009969727977178992,
    3.153190452739529e-05
  ],
  "total-without-caching": [
    0.045842831850051904,
    0.015644629265402162
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_128_topk_8_topr_2.json <==
{
  "total": [
    0.18068917846679688,
    2.649658734574585e-05
  ],
  "qk-gen": [
    0.0014726463975384834,
    2.0268258993890095e-06
  ],
  "project": [
    0.0019401984035968775,
    4.373006658289231e-06
  ],
  "cache-update": [
    0.14339438743591304,
    1.903206697099853e-05
  ],
  "qk-matmul-1": [
    0.010444543996453289,
    2.599588456805747e-06
  ],
  "top-k": [
    0.009168051202595236,
    1.2076007584567003e-05
  ],
  "reshape-0": [
    0.0003038208114448936,
    3.5839969807855224e-07
  ],
  "reshape-1": [
    0.0003034240110777319,
    6.901914131168946e-07
  ],
  "qk-matmul-2": [
    0.0031501311987638474,
    2.7349499435247156e-06
  ],
  "softmax": [
    0.0024579776041209703,
    2.377005992478935e-06
  ],
  "sv-matmul": [
    0.0036890879992395632,
    3.3819604480093657e-06
  ],
  "reshape-output": [
    0.0009727808092720809,
    3.718589895996274e-07
  ],
  "total-without-caching": [
    0.03729479103088383,
    1.308978931311687e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_128_vanilla.json <==
{
  "total": [
    0.19223696289062497,
    1.0872906446360217e-05
  ],
  "qk-gen": [
    0.0014811904082074757,
    1.7941040048933326e-06
  ],
  "cache-update": [
    0.14313255026340482,
    7.837730612792882e-06
  ],
  "qk-matmul-1": [
    0.02191970562338829,
    5.052196097019688e-06
  ],
  "softmax": [
    0.0029661439966410406,
    1.2780787853241872e-06
  ],
  "sv-matmul": [
    0.02058714881837368,
    4.778656604216834e-06
  ],
  "reshape-output": [
    0.0003041664110496641,
    5.113595884462032e-07
  ],
  "total-without-caching": [
    0.04910441262722018,
    8.369731359128675e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_256_topk_4_topr_4.json <==
{
  "total": [
    0.3803019348144531,
    5.786483496489614e-05
  ],
  "qk-gen": [
    0.0028446271764114494,
    3.237263857234074e-06
  ],
  "project": [
    0.0036787519874051195,
    3.3084314382549754e-06
  ],
  "cache-update": [
    0.3037759166240692,
    3.042060286476538e-05
  ],
  "qk-matmul-1": [
    0.013989510390907529,
    2.831537414257004e-06
  ],
  "top-k": [
    0.018195052812993523,
    2.199750942275768e-05
  ],
  "reshape-0": [
    0.000605990422004835,
    5.216686226560114e-07
  ],
  "reshape-1": [
    0.0006060544219799352,
    9.502215217614575e-07
  ],
  "qk-matmul-2": [
    0.011708057588338854,
    6.173355544274746e-06
  ],
  "softmax": [
    0.004961068788170818,
    3.742094916191661e-06
  ],
  "sv-matmul": [
    0.011275263992697002,
    5.372420827903212e-06
  ],
  "reshape-output": [
    0.0019407104003243165,
    2.351543551997855e-06
  ],
  "total-without-caching": [
    0.0765260181903839,
    3.569580907234601e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_256_topk_8_topr_2.json <==
{
  "total": [
    0.38277132568359373,
    0.005465067643479777
  ],
  "qk-gen": [
    0.0029147392015904184,
    2.0560021234437057e-05
  ],
  "project": [
    0.003820192007720466,
    5.6348673702759923e-05
  ],
  "cache-update": [
    0.30441629450321206,
    4.07594394610473e-05
  ],
  "qk-matmul-1": [
    0.02188257919400931,
    4.399125219907802e-06
  ],
  "top-k": [
    0.018413433596491807,
    7.840908060246004e-06
  ],
  "reshape-0": [
    0.0006074368223082283,
    4.893384410957171e-07
  ],
  "reshape-1": [
    0.000607372822239996,
    1.596231696629607e-06
  ],
  "qk-matmul-2": [
    0.00884660480692983,
    0.005195274140685606
  ],
  "softmax": [
    0.00506531838551164,
    2.704044520098087e-05
  ],
  "sv-matmul": [
    0.007477958398312334,
    7.905363210591472e-05
  ],
  "reshape-output": [
    0.00196174721634016,
    2.9739238582642386e-05
  ],
  "total-without-caching": [
    0.07835503118038169,
    0.0054431215901670025
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_256_vanilla.json <==
{
  "total": [
    0.40633061523437497,
    2.1382372340456305e-05
  ],
  "qk-gen": [
    0.0028431872202083473,
    2.272188855408837e-06
  ],
  "cache-update": [
    0.30381573781967164,
    1.1003276644881277e-05
  ],
  "qk-matmul-1": [
    0.045972479969263055,
    1.732899707931845e-06
  ],
  "softmax": [
    0.006122086407244202,
    1.3388730346222395e-06
  ],
  "sv-matmul": [
    0.043303987219929695,
    1.0770519992808671e-05
  ],
  "reshape-output": [
    0.0006076480225194254,
    1.071498056113736e-06
  ],
  "total-without-caching": [
    0.10251487741470337,
    1.3709568026686418e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_512_topk_4_topr_4.json <==
{
  "total": [
    0.8337947875976562,
    0.004895578952761699
  ],
  "qk-gen": [
    0.005655135950259886,
    1.8701544362725455e-05
  ],
  "project": [
    0.007250585567951183,
    3.618169411745417e-05
  ],
  "cache-update": [
    0.6752382598161696,
    2.5275726610938113e-05
  ],
  "qk-matmul-1": [
    0.030157676815986644,
    3.673319052882231e-06
  ],
  "top-k": [
    0.03669250560551882,
    2.4223321888976247e-05
  ],
  "reshape-0": [
    0.001212166444072503,
    1.2135379140117066e-06
  ],
  "reshape-1": [
    0.0012125056433025777,
    5.939942627442796e-07
  ],
  "qk-matmul-2": [
    0.026214028798043725,
    0.004671802916862511
  ],
  "softmax": [
    0.010289516811817896,
    3.1622628645688196e-05
  ],
  "sv-matmul": [
    0.022577344027161605,
    7.25681761456586e-05
  ],
  "reshape-output": [
    0.0038924480025656566,
    2.6495574515719208e-05
  ],
  "total-without-caching": [
    0.1585565277814866,
    0.004872308642843239
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_512_topk_8_topr_2.json <==
{
  "total": [
    0.8359246215820313,
    0.005201770925886668
  ],
  "qk-gen": [
    0.005776876804605131,
    2.1320978895114916e-05
  ],
  "project": [
    0.0074820224214345084,
    3.8917956860355504e-05
  ],
  "cache-update": [
    0.6774901760578155,
    2.45869333576598e-05
  ],
  "qk-matmul-1": [
    0.04754524157345293,
    3.6871447335649064e-06
  ],
  "top-k": [
    0.03713884804844853,
    5.255628115874028e-05
  ],
  "reshape-0": [
    0.001213990444922822,
    8.764488317507329e-07
  ],
  "reshape-1": [
    0.0012145472442265624,
    1.6561778268561334e-06
  ],
  "qk-matmul-2": [
    0.015524620794504878,
    0.004946956165441566
  ],
  "softmax": [
    0.010254188732057806,
    3.5032732854831134e-05
  ],
  "sv-matmul": [
    0.014939987200498581,
    7.29044350944791e-05
  ],
  "reshape-output": [
    0.0039049664329737464,
    2.5213058381357082e-05
  ],
  "total-without-caching": [
    0.15843444552421582,
    0.005190697420359987
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_512_vanilla.json <==
{
  "total": [
    0.8995906127929688,
    6.978274734399741e-05
  ],
  "qk-gen": [
    0.005820128046907495,
    1.918290517208332e-06
  ],
  "cache-update": [
    0.6765682176351546,
    4.634146797290787e-05
  ],
  "qk-matmul-1": [
    0.10100294402539729,
    6.867566732627912e-06
  ],
  "softmax": [
    0.012638956820592285,
    3.854619545225654e-06
  ],
  "sv-matmul": [
    0.09503747194707395,
    2.0702051304615513e-05
  ],
  "reshape-output": [
    0.0012150080445688237,
    4.793589019505657e-07
  ],
  "total-without-caching": [
    0.22302239515781414,
    2.3908769013525482e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.08849708862304688,
    3.688360621706132e-05
  ],
  "qk-gen": [
    0.0007362687969580288,
    4.188193102007987e-06
  ],
  "project": [
    0.0009848703961819413,
    1.9006568632706907e-05
  ],
  "cache-update": [
    0.06961667194366454,
    8.370689772394077e-06
  ],
  "qk-matmul-1": [
    0.0032681792035698896,
    1.369450225042099e-06
  ],
  "top-k": [
    0.00452229119092226,
    4.873667965306694e-06
  ],
  "reshape-0": [
    0.00015152000561356545,
    2.360203106784412e-07
  ],
  "reshape-1": [
    0.00015168640548363327,
    3.3647200383576096e-07
  ],
  "qk-matmul-2": [
    0.002918816002458334,
    1.3042481673378186e-06
  ],
  "softmax": [
    0.0011693248018622396,
    1.2893402478262835e-06
  ],
  "sv-matmul": [
    0.0027766271956264975,
    2.2216942715645834e-06
  ],
  "reshape-output": [
    0.00048435839992016556,
    8.850526359844109e-07
  ],
  "total-without-caching": [
    0.018880416679382332,
    2.9841100443292228e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_64_topk_8_topr_2.json <==
{
  "total": [
    0.08814739837646483,
    3.644212779137547e-05
  ],
  "qk-gen": [
    0.0007529599944129586,
    3.006707878853018e-06
  ],
  "project": [
    0.0010128640063107016,
    1.2054498900363386e-05
  ],
  "cache-update": [
    0.06958992013931276,
    1.859656194082501e-05
  ],
  "qk-matmul-1": [
    0.005072127997875214,
    1.0525909821603086e-06
  ],
  "top-k": [
    0.004571622397005558,
    7.154965395110886e-06
  ],
  "reshape-0": [
    0.0001513984058517963,
    4.119928742433735e-07
  ],
  "reshape-1": [
    0.00015193600556813182,
    6.247787759772243e-07
  ],
  "qk-matmul-2": [
    0.001634604799747467,
    2.6766691284946007e-06
  ],
  "softmax": [
    0.0011899968087673188,
    1.0486224059933976e-06
  ],
  "sv-matmul": [
    0.0018141887959092855,
    4.358424057699001e-06
  ],
  "reshape-output": [
    0.00048685440551489597,
    5.356159140352251e-07
  ],
  "total-without-caching": [
    0.018557478237152095,
    2.2049608384545194e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_1024_gen_64_vanilla.json <==
{
  "total": [
    0.09325610046386719,
    2.340687529180021e-05
  ],
  "qk-gen": [
    0.0007349504018202422,
    1.908269559751154e-06
  ],
  "cache-update": [
    0.06942035217285156,
    2.1417417970684588e-05
  ],
  "qk-matmul-1": [
    0.010668499210476875,
    5.111677211281721e-06
  ],
  "softmax": [
    0.0014917632039636375,
    8.790639696520698e-07
  ],
  "sv-matmul": [
    0.009853907224535942,
    7.5519616012486175e-06
  ],
  "reshape-output": [
    0.0001519424056168646,
    1.7456854410449276e-07
  ],
  "total-without-caching": [
    0.023835748291015632,
    5.971854039406681e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_1024_topk_4_topr_4.json <==
{
  "total": [
    3.1902260742187503,
    0.0001278734855376619
  ],
  "qk-gen": [
    0.011203628858737713,
    3.529384736942139e-06
  ],
  "project": [
    0.014358931210823388,
    8.530607940455797e-06
  ],
  "cache-update": [
    2.717847084093093,
    0.00010204332479074015
  ],
  "qk-matmul-1": [
    0.10540487678498027,
    8.766718642134218e-06
  ],
  "top-k": [
    0.10632784636020658,
    2.35738733316752e-05
  ],
  "reshape-0": [
    0.0024334464899729603,
    1.5926092576795803e-06
  ],
  "reshape-1": [
    0.0024248896887059967,
    2.233625830940649e-06
  ],
  "qk-matmul-2": [
    0.08830112639665612,
    4.518760607679839e-06
  ],
  "softmax": [
    0.026044646412506756,
    1.4796226273021298e-05
  ],
  "sv-matmul": [
    0.08058640639483927,
    1.2308206573859987e-05
  ],
  "reshape-output": [
    0.008532697591464938,
    1.0534602809829443e-06
  ],
  "total-without-caching": [
    0.4723789901256571,
    3.098861836780932e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_1024_vanilla.json <==
{
  "total": [
    3.5396587890625,
    9.41640737620964e-05
  ],
  "qk-gen": [
    0.011343244879134037,
    3.197352474524233e-06
  ],
  "cache-update": [
    2.7229736259460453,
    8.136353956194433e-05
  ],
  "qk-matmul-1": [
    0.3791542270243165,
    2.9483061624290627e-05
  ],
  "softmax": [
    0.036857395204901666,
    5.522679166260168e-06
  ],
  "sv-matmul": [
    0.37232736646533005,
    4.945390895016719e-05
  ],
  "reshape-output": [
    0.0024281920879147658,
    2.8394645898799515e-06
  ],
  "total-without-caching": [
    0.8166851631164548,
    7.510465631497655e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.3356617431640625,
    8.275160800022014e-06
  ],
  "qk-gen": [
    0.0014381696056574582,
    8.244337027789498e-07
  ],
  "project": [
    0.0018921856019645925,
    3.0555802435320947e-06
  ],
  "cache-update": [
    0.2797966524600982,
    1.0459157773878984e-05
  ],
  "qk-matmul-1": [
    0.011178726390004159,
    3.171622327910931e-06
  ],
  "top-k": [
    0.012658035214245317,
    4.269569638799036e-06
  ],
  "reshape-0": [
    0.0003040448111947627,
    4.1407547292241353e-07
  ],
  "reshape-1": [
    0.0003030336110386998,
    5.204890812800528e-07
  ],
  "qk-matmul-2": [
    0.010700428804755215,
    3.7752091047703496e-06
  ],
  "softmax": [
    0.0027738175947219137,
    1.823763472078522e-06
  ],
  "sv-matmul": [
    0.010163276809453965,
    4.107801134567119e-06
  ],
  "reshape-output": [
    0.0010656767981126903,
    7.943745601748077e-07
  ],
  "total-without-caching": [
    0.05586509070396428,
    5.3916806941564885e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_128_topk_8_topr_2.json <==
{
  "total": [
    0.33293471679687503,
    4.318979540546119e-05
  ],
  "qk-gen": [
    0.0014649087958037844,
    4.150862499953023e-06
  ],
  "project": [
    0.0019036287894472475,
    5.831190906519803e-06
  ],
  "cache-update": [
    0.2794289532661437,
    3.36844225233654e-05
  ],
  "qk-matmul-1": [
    0.018177881637215614,
    2.4301494540015207e-06
  ],
  "top-k": [
    0.012698425617814063,
    3.9789483630602125e-06
  ],
  "reshape-0": [
    0.000304192011198029,
    2.9813286725260964e-07
  ],
  "reshape-1": [
    0.00030373121108859784,
    4.851350393741977e-07
  ],
  "qk-matmul-2": [
    0.006259743999689815,
    4.102341609061065e-06
  ],
  "softmax": [
    0.002399494404345751,
    1.2994384440093018e-06
  ],
  "sv-matmul": [
    0.005608032002300024,
    3.964332192120715e-06
  ],
  "reshape-output": [
    0.0009796736032702032,
    1.8712095610554775e-06
  ],
  "total-without-caching": [
    0.05350576353073129,
    1.438479258971208e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_128_vanilla.json <==
{
  "total": [
    0.36571404418945314,
    1.1782621526444921e-05
  ],
  "qk-gen": [
    0.0014668031960725783,
    1.243411107868072e-06
  ],
  "cache-update": [
    0.27980082569122305,
    1.793740150454886e-05
  ],
  "qk-matmul-1": [
    0.03963168637752533,
    7.2658758624268945e-06
  ],
  "softmax": [
    0.00434494719542563,
    1.9936400033180353e-06
  ],
  "sv-matmul": [
    0.03832046718597413,
    1.0249351875349086e-05
  ],
  "reshape-output": [
    0.0003037888114340604,
    7.122710145054749e-07
  ],
  "total-without-caching": [
    0.08591321849823005,
    7.918875663951295e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_256_topk_4_topr_4.json <==
{
  "total": [
    0.6893268066406251,
    2.973434867596566e-05
  ],
  "qk-gen": [
    0.002829401611536743,
    3.347352828939634e-06
  ],
  "project": [
    0.0036710272010415782,
    1.5552908170436908e-06
  ],
  "cache-update": [
    0.5765496313095093,
    3.333205344223194e-05
  ],
  "qk-matmul-1": [
    0.023012857596576213,
    2.1827233571567174e-06
  ],
  "top-k": [
    0.025555283206701272,
    4.989165442960525e-06
  ],
  "reshape-0": [
    0.0006092032220680274,
    5.779870831412936e-07
  ],
  "reshape-1": [
    0.0006063360224477958,
    5.955779805126284e-07
  ],
  "qk-matmul-2": [
    0.021602860793471332,
    5.366646752947673e-06
  ],
  "softmax": [
    0.0057405759945511805,
    1.8025967514559488e-06
  ],
  "sv-matmul": [
    0.020291558413207535,
    1.1546517142354587e-05
  ],
  "reshape-output": [
    0.002132352000474929,
    1.0438072174199993e-06
  ],
  "total-without-caching": [
    0.11277717533111573,
    1.5023874524849382e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_256_topk_8_topr_2.json <==
{
  "total": [
    0.6844911865234374,
    3.1154094395739747e-05
  ],
  "qk-gen": [
    0.0028870527930557758,
    3.421611833466238e-06
  ],
  "project": [
    0.0036848319847136747,
    2.5671081474989354e-06
  ],
  "cache-update": [
    0.575926618051529,
    2.9872682087415887e-05
  ],
  "qk-matmul-1": [
    0.03743381758630275,
    1.7467859301232136e-06
  ],
  "top-k": [
    0.025613504017889487,
    1.3734023496298988e-05
  ],
  "reshape-0": [
    0.0006089152229949839,
    5.923369635632145e-07
  ],
  "reshape-1": [
    0.0006082240210380414,
    8.884245050903581e-07
  ],
  "qk-matmul-2": [
    0.012725977592170234,
    1.3454253476580434e-06
  ],
  "softmax": [
    0.004970816004276279,
    2.7528923662024277e-06
  ],
  "sv-matmul": [
    0.011328704006969928,
    5.210675109498531e-06
  ],
  "reshape-output": [
    0.001957689605653285,
    9.872212150905595e-07
  ],
  "total-without-caching": [
    0.10856456847190854,
    9.369955852604463e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_256_vanilla.json <==
{
  "total": [
    0.7532072753906249,
    4.137749663252119e-05
  ],
  "qk-gen": [
    0.002822540783509613,
    2.514845056304855e-06
  ],
  "cache-update": [
    0.5765360388755798,
    3.25609518055868e-05
  ],
  "qk-matmul-1": [
    0.08140364793539048,
    1.2314558289409219e-05
  ],
  "softmax": [
    0.008870092806592584,
    2.2118122983517432e-06
  ],
  "sv-matmul": [
    0.07930335351824763,
    9.423934211987462e-06
  ],
  "reshape-output": [
    0.0006081216214224705,
    4.440514151952674e-07
  ],
  "total-without-caching": [
    0.1766712365150452,
    1.5036390260101006e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_512_topk_4_topr_4.json <==
{
  "total": [
    1.4506031982421874,
    5.095160447010467e-05
  ],
  "qk-gen": [
    0.005616972830332816,
    2.419049623043829e-06
  ],
  "project": [
    0.007221446407586334,
    3.3986615942934228e-06
  ],
  "cache-update": [
    1.2215215864658355,
    3.98762935467385e-05
  ],
  "qk-matmul-1": [
    0.0481884992301464,
    7.159742642329808e-06
  ],
  "top-k": [
    0.051758560016751276,
    1.0505613026623032e-05
  ],
  "reshape-0": [
    0.0012168448442593232,
    2.069941316483358e-06
  ],
  "reshape-1": [
    0.0012127488440834013,
    2.432469928393171e-06
  ],
  "qk-matmul-2": [
    0.04364072964489459,
    2.590499035703203e-06
  ],
  "softmax": [
    0.01225868160016835,
    4.645467842002203e-06
  ],
  "sv-matmul": [
    0.040303756795823584,
    1.687678687783864e-05
  ],
  "reshape-output": [
    0.004265567989088596,
    2.9642498532952946e-06
  ],
  "total-without-caching": [
    0.22908161177635206,
    1.1451592258931903e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_512_topk_8_topr_2.json <==
{
  "total": [
    1.44339931640625,
    3.423452283789796e-05
  ],
  "qk-gen": [
    0.005717241583764561,
    1.3434532514615377e-06
  ],
  "project": [
    0.0072356671700253925,
    1.0733354293477835e-06
  ],
  "cache-update": [
    1.2213379464149479,
    6.054156107857947e-05
  ],
  "qk-matmul-1": [
    0.07874090240001676,
    8.621194368366928e-06
  ],
  "top-k": [
    0.0516521344318986,
    2.8287889809358447e-05
  ],
  "reshape-0": [
    0.001217164845671506,
    8.927020633806846e-07
  ],
  "reshape-1": [
    0.001214905644999819,
    1.3336585449177373e-06
  ],
  "qk-matmul-2": [
    0.025996927998959994,
    9.170050975015977e-06
  ],
  "softmax": [
    0.010289286400377762,
    4.596587728847468e-06
  ],
  "sv-matmul": [
    0.022650131185352806,
    1.0055727883724849e-05
  ],
  "reshape-output": [
    0.003915776006598035,
    2.8573672434471964e-06
  ],
  "total-without-caching": [
    0.22206136999130216,
    2.9483012026212507e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_512_vanilla.json <==
{
  "total": [
    1.5943226806640625,
    3.5439902518439456e-05
  ],
  "qk-gen": [
    0.005768895958922813,
    1.5802921114306745e-06
  ],
  "cache-update": [
    1.2228054079532626,
    3.8366193229119735e-05
  ],
  "qk-matmul-1": [
    0.17174609284400938,
    2.505578760647225e-05
  ],
  "softmax": [
    0.017883910406380897,
    3.805028805467065e-06
  ],
  "sv-matmul": [
    0.16759620478749274,
    2.9608778705665767e-05
  ],
  "reshape-output": [
    0.001215513644460591,
    1.2319616708180819e-06
  ],
  "total-without-caching": [
    0.37151727271079993,
    4.132911337517579e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.16571525878906251,
    9.597661392152337e-06
  ],
  "qk-gen": [
    0.0007413824029266833,
    2.2844872249026683e-06
  ],
  "project": [
    0.0010057280018925664,
    2.598509232301753e-06
  ],
  "cache-update": [
    0.13779680013656614,
    1.503710218659857e-05
  ],
  "qk-matmul-1": [
    0.005504140798747541,
    1.59160811350777e-06
  ],
  "top-k": [
    0.006312563189864159,
    2.116703828676797e-06
  ],
  "reshape-0": [
    0.00015191040560603146,
    2.7926298487504925e-07
  ],
  "reshape-1": [
    0.00015146880545653405,
    2.9509464226711473e-07
  ],
  "qk-matmul-2": [
    0.005346745616197585,
    1.6782599393524548e-06
  ],
  "softmax": [
    0.0013615168023854494,
    1.4755563492160987e-06
  ],
  "sv-matmul": [
    0.0050889728099107745,
    6.0602537936691e-06
  ],
  "reshape-output": [
    0.0005334527993574738,
    1.5754791043357557e-07
  ],
  "total-without-caching": [
    0.02791845865249635,
    6.5294887385267015e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_64_topk_8_topr_2.json <==
{
  "total": [
    0.16429591369628907,
    1.0507087363425364e-05
  ],
  "qk-gen": [
    0.0007530112000182266,
    6.269015556849407e-06
  ],
  "project": [
    0.0009968127982690933,
    5.447547540377918e-06
  ],
  "cache-update": [
    0.13764094672203062,
    2.10461131654507e-05
  ],
  "qk-matmul-1": [
    0.008960729593038558,
    1.8306040533017941e-06
  ],
  "top-k": [
    0.0063122624084353445,
    3.3584125300564783e-06
  ],
  "reshape-0": [
    0.00015231360550969846,
    3.1183177001345297e-07
  ],
  "reshape-1": [
    0.00015202560541220013,
    3.8633920850315334e-07
  ],
  "qk-matmul-2": [
    0.003147718403488397,
    3.4482473645559494e-06
  ],
  "softmax": [
    0.001178105604276061,
    1.2962814246697379e-06
  ],
  "sv-matmul": [
    0.002791769605875015,
    5.048756925309142e-06
  ],
  "reshape-output": [
    0.0004901184026151896,
    8.387169218779627e-07
  ],
  "total-without-caching": [
    0.026654966974258437,
    1.4678163773072212e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_2048_gen_64_vanilla.json <==
{
  "total": [
    0.18004991760253905,
    6.5159824739813895e-06
  ],
  "qk-gen": [
    0.000735641598142683,
    8.786394865196911e-06
  ],
  "cache-update": [
    0.13773636474609377,
    1.7605076871919117e-05
  ],
  "qk-matmul-1": [
    0.01952136322259903,
    2.4436212644955666e-06
  ],
  "softmax": [
    0.002166080000996589,
    1.910267148796872e-06
  ],
  "sv-matmul": [
    0.01879985920190811,
    5.451144182566088e-06
  ],
  "reshape-output": [
    0.00015222400557249788,
    3.770028596205816e-07
  ],
  "total-without-caching": [
    0.0423135528564453,
    2.30987423713676e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_1024_topk_2_topr_8.json <==
{
  "total": [
    4.8877095703125,
    0.00013547649920181472
  ],
  "qk-gen": [
    0.011296307197026902,
    3.986155307123383e-06
  ],
  "project": [
    0.014677971182018554,
    8.291039700951073e-06
  ],
  "cache-update": [
    3.8246364493846885,
    0.00011320410001604698
  ],
  "qk-matmul-1": [
    0.13901083515882498,
    1.2696632700345117e-05
  ],
  "top-k": [
    0.1212968832552432,
    4.637604300110144e-05
  ],
  "reshape-0": [
    0.0024332288899458617,
    1.8194010254495853e-06
  ],
  "reshape-1": [
    0.002426790488231899,
    2.35389333367888e-06
  ],
  "qk-matmul-2": [
    0.21574021764993648,
    6.911397406529037e-06
  ],
  "softmax": [
    0.032845292830094706,
    7.68125200673243e-06
  ],
  "sv-matmul": [
    0.4880158785104749,
    4.414190909189704e-05
  ],
  "reshape-output": [
    0.00859882895685731,
    4.189174682633129e-06
  ],
  "total-without-caching": [
    1.0630731209278117,
    5.618117722233965e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_1024_topk_4_topr_4.json <==
{
  "total": [
    4.457851953125,
    0.00014340925881927338
  ],
  "qk-gen": [
    0.0113753023620695,
    4.48490781547526e-06
  ],
  "project": [
    0.01470899202004077,
    4.22874408109397e-06
  ],
  "cache-update": [
    3.8245016184806815,
    0.0001281355374998562
  ],
  "qk-matmul-1": [
    0.14136117766350512,
    5.9319538513112115e-06
  ],
  "top-k": [
    0.1214187455832958,
    0.00010083211008544088
  ],
  "reshape-0": [
    0.002433632090734284,
    1.5100466576660242e-06
  ],
  "reshape-1": [
    0.0024261952879838368,
    1.3307680891637997e-06
  ],
  "qk-matmul-2": [
    0.12144456959962846,
    6.873395897244655e-06
  ],
  "softmax": [
    0.030880665631219727,
    1.149450691684404e-05
  ],
  "sv-matmul": [
    0.1518841535806656,
    7.271344194691902e-05
  ],
  "reshape-output": [
    0.008665267316251984,
    1.1047401899144807e-06
  ],
  "total-without-caching": [
    0.6333503346443188,
    0.00013524883988434182
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_1024_vanilla.json <==
{
  "total": [
    4.931109765625,
    0.00019145542058150852
  ],
  "qk-gen": [
    0.011482976001128556,
    4.35298403819176e-06
  ],
  "cache-update": [
    3.8265299258232104,
    0.00011246713034550238
  ],
  "qk-matmul-1": [
    0.5209301696002481,
    3.604261382940677e-05
  ],
  "softmax": [
    0.042883020824193915,
    4.392398813613821e-06
  ],
  "sv-matmul": [
    0.5122902464985847,
    0.00014106339486258786
  ],
  "reshape-output": [
    0.0024257152877282073,
    1.6860811891159123e-06
  ],
  "total-without-caching": [
    1.1045798398017896,
    0.00013440705878675535
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_128_topk_2_topr_8.json <==
{
  "total": [
    0.5486839599609376,
    6.500042979391492e-05
  ],
  "qk-gen": [
    0.001470425611361861,
    5.396016005918215e-06
  ],
  "project": [
    0.0019524287978187188,
    1.0181883735054362e-05
  ],
  "cache-update": [
    0.4181400832653046,
    3.9214737981910906e-05
  ],
  "qk-matmul-1": [
    0.015459763199090962,
    1.5260370682845386e-06
  ],
  "top-k": [
    0.01436532481014729,
    7.925158888725324e-06
  ],
  "reshape-0": [
    0.00030071041053161016,
    7.40410785988658e-07
  ],
  "reshape-1": [
    0.0002995328104589133,
    3.595409146496571e-07
  ],
  "qk-matmul-2": [
    0.026887891185283664,
    5.838424180255433e-06
  ],
  "softmax": [
    0.003954675207287072,
    1.8454470055582585e-06
  ],
  "sv-matmul": [
    0.06140716161727905,
    1.0552278341934054e-05
  ],
  "reshape-output": [
    0.0010903680000454185,
    5.735057020104365e-07
  ],
  "total-without-caching": [
    0.13054387669563292,
    3.5648119291664195e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.49356555175781247,
    5.19382749573135e-05
  ],
  "qk-gen": [
    0.0014587455935776224,
    1.7137661214526045e-06
  ],
  "project": [
    0.0019402624016627665,
    2.0989065035537655e-06
  ],
  "cache-update": [
    0.4177989375591277,
    4.1003605498326026e-05
  ],
  "qk-matmul-1": [
    0.015694566409289835,
    1.373445333198354e-06
  ],
  "top-k": [
    0.01432080641239882,
    6.283662890829598e-06
  ],
  "reshape-0": [
    0.0003041792114730925,
    4.905921261091029e-07
  ],
  "reshape-1": [
    0.0003030848109163344,
    7.798021310153454e-07
  ],
  "qk-matmul-2": [
    0.01508512000143528,
    5.202854965968305e-06
  ],
  "softmax": [
    0.003240223988890649,
    1.3780046619301077e-06
  ],
  "sv-matmul": [
    0.018947456002235408,
    1.3932135982551377e-05
  ],
  "reshape-output": [
    0.001083084817416965,
    1.8231115055973912e-06
  ],
  "total-without-caching": [
    0.07576661419868472,
    1.7747100579045877e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_128_topk_8_topr_2.json <==
{
  "total": [
    0.4852752685546875,
    4.293730625653212e-05
  ],
  "qk-gen": [
    0.0014452608140185464,
    1.8280484056366281e-06
  ],
  "project": [
    0.0018832255987450467,
    5.872514957649828e-06
  ],
  "cache-update": [
    0.4167050048828124,
    4.4524161492595625e-05
  ],
  "qk-matmul-1": [
    0.025998073574900627,
    5.248984487959481e-06
  ],
  "top-k": [
    0.014309344021975996,
    6.976064253998029e-06
  ],
  "reshape-0": [
    0.00030085121011361464,
    4.214289022381482e-07
  ],
  "reshape-1": [
    0.0003001088100485502,
    6.471913125944618e-07
  ],
  "qk-matmul-2": [
    0.009126630391180515,
    4.5854225861220724e-06
  ],
  "softmax": [
    0.0026340096049010764,
    2.550576177990665e-06
  ],
  "sv-matmul": [
    0.008159846390038729,
    6.571585495309659e-06
  ],
  "reshape-output": [
    0.0010647104155272244,
    1.8100132919586984e-06
  ],
  "total-without-caching": [
    0.06857026367187505,
    1.3122799016915698e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_128_vanilla.json <==
{
  "total": [
    0.5409561157226563,
    2.6997913244634462e-05
  ],
  "qk-gen": [
    0.0014428800126537677,
    9.947828761334167e-07
  ],
  "cache-update": [
    0.41827322263717664,
    1.3336268930896663e-05
  ],
  "qk-matmul-1": [
    0.057295852792263034,
    9.669957827783535e-06
  ],
  "softmax": [
    0.005119603214412928,
    1.6892402502099108e-06
  ],
  "sv-matmul": [
    0.05670277119278909,
    1.915643300711736e-05
  ],
  "reshape-output": [
    0.0003002432102803139,
    5.574246072901142e-07
  ],
  "total-without-caching": [
    0.12268289308547961,
    2.6092409946786834e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_256_topk_2_topr_8.json <==
{
  "total": [
    1.1150116455078125,
    5.9919122784441116e-05
  ],
  "qk-gen": [
    0.0028875520247966108,
    2.478710649617152e-06
  ],
  "project": [
    0.0037757184006273715,
    7.89951304392684e-06
  ],
  "cache-update": [
    0.8533753794670103,
    8.804840331438357e-05
  ],
  "qk-matmul-1": [
    0.031428096036612986,
    4.622470154604602e-06
  ],
  "top-k": [
    0.028884051227569575,
    1.9504399932280704e-05
  ],
  "reshape-0": [
    0.000601363220531495,
    6.649838803776496e-07
  ],
  "reshape-1": [
    0.0006002688206266625,
    6.401916162761189e-07
  ],
  "qk-matmul-2": [
    0.053785939204692865,
    9.698239442147786e-06
  ],
  "softmax": [
    0.007993190428614613,
    2.3616329935917915e-06
  ],
  "sv-matmul": [
    0.12285020163655276,
    1.1206846845307772e-05
  ],
  "reshape-output": [
    0.0021794560011476247,
    7.854027357867505e-07
  ],
  "total-without-caching": [
    0.26163626604080215,
    3.804942920614791e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_256_topk_4_topr_4.json <==
{
  "total": [
    1.0049926635742188,
    9.728411456630756e-05
  ],
  "qk-gen": [
    0.0028731263913214203,
    3.6388046291556363e-06
  ],
  "project": [
    0.0037619520045816973,
    2.620720906576652e-06
  ],
  "cache-update": [
    0.8527640186786656,
    6.557720411212603e-05
  ],
  "qk-matmul-1": [
    0.03184849280118941,
    3.3921125080742473e-06
  ],
  "top-k": [
    0.028844012810289865,
    2.2519615027922138e-05
  ],
  "reshape-0": [
    0.0006081664226483561,
    1.0495603690263535e-06
  ],
  "reshape-1": [
    0.0006065280220005672,
    3.908717877156346e-07
  ],
  "qk-matmul-2": [
    0.03020863995850086,
    5.431221911219453e-06
  ],
  "softmax": [
    0.0066745087709277895,
    2.150117260318652e-06
  ],
  "sv-matmul": [
    0.037913926437497136,
    3.523964433199841e-05
  ],
  "reshape-output": [
    0.0021660864319652325,
    2.1339355621476523e-06
  ],
  "total-without-caching": [
    0.1522286448955533,
    3.963166993863995e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_256_topk_8_topr_2.json <==
{
  "total": [
    0.9886650634765625,
    5.4785458161020514e-05
  ],
  "qk-gen": [
    0.002843027229793369,
    4.126373472352488e-06
  ],
  "project": [
    0.003641791989468037,
    6.602089357350826e-06
  ],
  "cache-update": [
    0.8505255994319914,
    5.15504045176731e-05
  ],
  "qk-matmul-1": [
    0.052881331205368046,
    5.724242463013889e-06
  ],
  "top-k": [
    0.02883809278309345,
    2.0368164270111618e-05
  ],
  "reshape-0": [
    0.0006013056206516938,
    5.970893377605437e-07
  ],
  "reshape-1": [
    0.0006001984206028295,
    8.350461771495436e-07
  ],
  "qk-matmul-2": [
    0.018328614380955698,
    3.892829195640097e-06
  ],
  "softmax": [
    0.005443929609283806,
    3.1943872735735414e-06
  ],
  "sv-matmul": [
    0.016186688013374802,
    4.522461433172316e-06
  ],
  "reshape-output": [
    0.0021306752245873217,
    3.634928556060047e-06
  ],
  "total-without-caching": [
    0.13813946404457098,
    3.267856973020355e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_256_vanilla.json <==
{
  "total": [
    1.1028953857421875,
    5.468357617059094e-05
  ],
  "qk-gen": [
    0.002921075228229169,
    4.926760382640934e-07
  ],
  "cache-update": [
    0.8538310146331789,
    4.531477630216694e-05
  ],
  "qk-matmul-1": [
    0.11699212154746055,
    1.1575209646085306e-05
  ],
  "softmax": [
    0.01023187842443585,
    1.8637502415545013e-06
  ],
  "sv-matmul": [
    0.1146980416059494,
    2.681386445370101e-05
  ],
  "reshape-output": [
    0.0006006400201004012,
    8.115641280844057e-07
  ],
  "total-without-caching": [
    0.24906437110900875,
    3.716733099365717e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_512_topk_2_topr_8.json <==
{
  "total": [
    2.3016962890625,
    9.48332195940634e-05
  ],
  "qk-gen": [
    0.005728428864292817,
    7.639102473670113e-06
  ],
  "project": [
    0.007430169599689548,
    1.1296670168160754e-05
  ],
  "cache-update": [
    1.775629311990738,
    5.0901737885936834e-05
  ],
  "qk-matmul-1": [
    0.06499772160053255,
    8.564218666674035e-06
  ],
  "top-k": [
    0.05877388156801461,
    2.9940175932566483e-05
  ],
  "reshape-0": [
    0.0012027968409471272,
    4.93090370697364e-07
  ],
  "reshape-1": [
    0.001201337640779098,
    1.3256492164876325e-06
  ],
  "qk-matmul-2": [
    0.10784680961072446,
    1.973055589051955e-05
  ],
  "softmax": [
    0.016186547225713728,
    4.49418479509382e-06
  ],
  "sv-matmul": [
    0.24509031028747552,
    3.8417434860202706e-05
  ],
  "reshape-output": [
    0.004357024006359283,
    3.093586948284904e-06
  ],
  "total-without-caching": [
    0.5260669770717621,
    7.93748964523572e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_512_topk_4_topr_4.json <==
{
  "total": [
    2.082763525390625,
    0.00012914356927575094
  ],
  "qk-gen": [
    0.005713791976496577,
    9.967324868536877e-06
  ],
  "project": [
    0.007419129613041864,
    1.615133089664771e-05
  ],
  "cache-update": [
    1.7744590901374822,
    9.00982222581519e-05
  ],
  "qk-matmul-1": [
    0.06612940798699858,
    5.069446281813228e-06
  ],
  "top-k": [
    0.058463820803165444,
    4.6084904498088916e-05
  ],
  "reshape-0": [
    0.0012169536444358545,
    1.394319069201796e-06
  ],
  "reshape-1": [
    0.0012106944455299556,
    1.8232017165197774e-06
  ],
  "qk-matmul-2": [
    0.0606763008147478,
    9.328946608364977e-06
  ],
  "softmax": [
    0.014108947187662129,
    9.555763332571679e-06
  ],
  "sv-matmul": [
    0.07562315520346165,
    5.484026530828735e-05
  ],
  "reshape-output": [
    0.004335232064500452,
    2.8921333621081656e-06
  ],
  "total-without-caching": [
    0.3083044352531429,
    0.00012189062458867302
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_512_topk_8_topr_2.json <==
{
  "total": [
    2.052031298828125,
    8.896377177585555e-05
  ],
  "qk-gen": [
    0.005660793650895368,
    3.803214937914354e-06
  ],
  "project": [
    0.007248947190307083,
    2.3443247328961796e-06
  ],
  "cache-update": [
    1.7702261954307565,
    8.33257199737034e-05
  ],
  "qk-matmul-1": [
    0.11001880325376992,
    1.0557213777932703e-05
  ],
  "top-k": [
    0.05854000635445118,
    3.775797170037704e-05
  ],
  "reshape-0": [
    0.0012030336410272916,
    1.3039978211825654e-06
  ],
  "reshape-1": [
    0.0011998464416712576,
    2.770542778922448e-07
  ],
  "qk-matmul-2": [
    0.03694201594293117,
    7.011401843873495e-06
  ],
  "softmax": [
    0.011500038397312154,
    9.629587576272324e-06
  ],
  "sv-matmul": [
    0.031980083244293925,
    5.17736151363317e-06
  ],
  "reshape-output": [
    0.0042634176481515075,
    3.310501383388592e-06
  ],
  "total-without-caching": [
    0.2818051033973684,
    2.7107515865002353e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_512_vanilla.json <==
{
  "total": [
    2.291494091796875,
    4.935129876402899e-05
  ],
  "qk-gen": [
    0.0056448384650051725,
    8.205545051791033e-06
  ],
  "cache-update": [
    1.7759459195137026,
    5.4209299333050895e-05
  ],
  "qk-matmul-1": [
    0.24262483813166624,
    2.8967613665671287e-05
  ],
  "softmax": [
    0.020934054382890463,
    6.19232076253934e-06
  ],
  "sv-matmul": [
    0.2379266048312187,
    3.542931256799246e-05
  ],
  "reshape-output": [
    0.0012001792409922977,
    1.200336440014606e-06
  ],
  "total-without-caching": [
    0.5155481722831725,
    4.3229303074561015e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_64_topk_2_topr_8.json <==
{
  "total": [
    0.2723499755859375,
    1.6129075603556294e-05
  ],
  "qk-gen": [
    0.0007552832059562202,
    1.0029038103029788e-06
  ],
  "project": [
    0.0010359551986679435,
    4.179922290906508e-06
  ],
  "cache-update": [
    0.2069362623214722,
    1.5707930808948308e-05
  ],
  "qk-matmul-1": [
    0.007672095997631551,
    1.7442796928715488e-06
  ],
  "top-k": [
    0.007144563201069831,
    4.693998618641111e-06
  ],
  "reshape-0": [
    0.00014983680550940327,
    3.4441256078806375e-07
  ],
  "reshape-1": [
    0.00014983680513687425,
    2.8521301666257933e-07
  ],
  "qk-matmul-2": [
    0.013429465600848197,
    4.183314329604879e-06
  ],
  "softmax": [
    0.0019638208091259006,
    2.620379365526467e-06
  ],
  "sv-matmul": [
    0.03086803200244904,
    8.501851358498589e-06
  ],
  "reshape-output": [
    0.0005449216013774278,
    9.746933835767399e-07
  ],
  "total-without-caching": [
    0.06541371326446532,
    1.0339317056817385e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.244699755859375,
    3.742995002803767e-05
  ],
  "qk-gen": [
    0.0007621887963265181,
    4.385406361010887e-06
  ],
  "project": [
    0.001052550398558378,
    1.1996941610025298e-05
  ],
  "cache-update": [
    0.20678351364135744,
    2.3557256004388107e-05
  ],
  "qk-matmul-1": [
    0.0077766784057021155,
    1.7811463792752772e-06
  ],
  "top-k": [
    0.007136473619937897,
    4.6951103918757375e-06
  ],
  "reshape-0": [
    0.00015169280590489513,
    3.145778481691209e-07
  ],
  "reshape-1": [
    0.0001512064056005329,
    3.957661185715461e-07
  ],
  "qk-matmul-2": [
    0.0075349759787321086,
    3.4775684002000905e-06
  ],
  "softmax": [
    0.0015965311933308843,
    2.228136266268559e-06
  ],
  "sv-matmul": [
    0.00948282237946987,
    1.1903660253153868e-05
  ],
  "reshape-output": [
    0.0005414528086781499,
    8.122207864966457e-07
  ],
  "total-without-caching": [
    0.03791624221801759,
    1.8738739525699405e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_64_topk_8_topr_2.json <==
{
  "total": [
    0.2404165130615234,
    1.780292715950562e-05
  ],
  "qk-gen": [
    0.0007414016058668491,
    7.694398836460026e-07
  ],
  "project": [
    0.000994297595135868,
    4.061120168838149e-06
  ],
  "cache-update": [
    0.2062135615348816,
    1.7013021684668914e-05
  ],
  "qk-matmul-1": [
    0.01286789761483669,
    3.2094385280588456e-06
  ],
  "top-k": [
    0.007129350405931471,
    7.820845701669831e-06
  ],
  "reshape-0": [
    0.0001501120050903409,
    4.302776896827922e-07
  ],
  "reshape-1": [
    0.00014999680509790773,
    5.769233861468471e-07
  ],
  "qk-matmul-2": [
    0.004551654385030269,
    3.341351331167015e-06
  ],
  "softmax": [
    0.0012949632063508033,
    8.102026790400482e-07
  ],
  "sv-matmul": [
    0.004093145601451397,
    2.1579863001606375e-06
  ],
  "reshape-output": [
    0.000530918406136334,
    1.01383021734294e-06
  ],
  "total-without-caching": [
    0.034202951526641816,
    1.3238152524203492e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-13b/prompt_3072_gen_64_vanilla.json <==
{
  "total": [
    0.26789564819335937,
    1.876765651649892e-05
  ],
  "qk-gen": [
    0.0007546112097799775,
    1.0108347341867211e-06
  ],
  "cache-update": [
    0.20696566400527955,
    1.2622540540555527e-05
  ],
  "qk-matmul-1": [
    0.028376768004894255,
    4.216032362063535e-06
  ],
  "softmax": [
    0.0025273280054330825,
    1.4403545612653634e-06
  ],
  "sv-matmul": [
    0.028197491198778152,
    1.3033891230211023e-05
  ],
  "reshape-output": [
    0.00015020160493440919,
    4.4772534185368855e-07
  ],
  "total-without-caching": [
    0.06092998418807984,
    1.7953749700551208e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.14933499145507814,
    9.714637209633046e-06
  ],
  "qk-gen": [
    0.0014754624055698506,
    1.1858882692239882e-06
  ],
  "project": [
    0.0019580415908247223,
    6.003230994232039e-06
  ],
  "cache-update": [
    0.11450428166389467,
    1.5465498910239055e-05
  ],
  "qk-matmul-1": [
    0.005732799999415874,
    2.344101967903782e-06
  ],
  "top-k": [
    0.008570854397863151,
    1.2674811457939494e-05
  ],
  "reshape-0": [
    0.0003009536101482807,
    7.284196148571559e-07
  ],
  "reshape-1": [
    0.0003003904105164109,
    3.272147147949874e-07
  ],
  "qk-matmul-2": [
    0.00484565119370818,
    3.287111964659046e-06
  ],
  "softmax": [
    0.0023958208035677678,
    1.2704644809727966e-06
  ],
  "sv-matmul": [
    0.004834483204782009,
    7.703017737408273e-06
  ],
  "reshape-output": [
    0.0010013504046015437,
    1.8911336152060402e-06
  ],
  "total-without-caching": [
    0.03483070979118345,
    1.3314116287187502e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_128_vanilla.json <==
{
  "total": [
    0.1565718994140625,
    1.7473231047963995e-05
  ],
  "qk-gen": [
    0.0014131839973852026,
    9.048705487555567e-07
  ],
  "cache-update": [
    0.11431256959438323,
    8.584693278508977e-06
  ],
  "qk-matmul-1": [
    0.01805441278517246,
    4.08483992783372e-06
  ],
  "softmax": [
    0.002814700796827673,
    7.429525618385959e-07
  ],
  "sv-matmul": [
    0.017846656008064753,
    5.854638179592977e-06
  ],
  "reshape-output": [
    0.0003013312102761118,
    4.3198780785829486e-07
  ],
  "total-without-caching": [
    0.04225932981967926,
    9.204755429866036e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_256_topk_4_topr_4.json <==
{
  "total": [
    0.3178482238769531,
    0.010485859239724166
  ],
  "qk-gen": [
    0.0028875200096517796,
    1.9761724599952562e-05
  ],
  "project": [
    0.0037678463743999573,
    4.781410848301842e-05
  ],
  "cache-update": [
    0.2427192190885544,
    2.1762862398220655e-05
  ],
  "qk-matmul-1": [
    0.011895520002394914,
    2.106748907428854e-06
  ],
  "top-k": [
    0.01717856639921665,
    1.0893175397093875e-05
  ],
  "reshape-0": [
    0.0006012224209029244,
    1.4881058482432679e-06
  ],
  "reshape-1": [
    0.0006015488205943273,
    9.262541006132116e-07
  ],
  "qk-matmul-2": [
    0.014775763045251373,
    0.010237414435261714
  ],
  "softmax": [
    0.004990099195763468,
    3.2869538338110384e-05
  ],
  "sv-matmul": [
    0.009726732803881168,
    7.497133598669892e-05
  ],
  "reshape-output": [
    0.001968608007580043,
    2.726371983375196e-05
  ],
  "total-without-caching": [
    0.0751290047883987,
    0.01047464539144827
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_256_vanilla.json <==
{
  "total": [
    0.33091839599609374,
    3.40670063380286e-05
  ],
  "qk-gen": [
    0.0028817600082606033,
    2.1516748686516055e-06
  ],
  "cache-update": [
    0.24251242254972466,
    2.0076593746316096e-05
  ],
  "qk-matmul-1": [
    0.037971488021314136,
    9.379576663887456e-06
  ],
  "softmax": [
    0.005615808006376026,
    3.165573488044399e-06
  ],
  "sv-matmul": [
    0.037704057601094236,
    1.3407074790542312e-05
  ],
  "reshape-output": [
    0.0006017536207567917,
    1.0168546206012082e-06
  ],
  "total-without-caching": [
    0.08840597344636911,
    1.670288195162012e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_512_topk_4_topr_4.json <==
{
  "total": [
    0.7167993408203125,
    0.017808533067995215
  ],
  "qk-gen": [
    0.00978787201736125,
    0.00035462743574018123
  ],
  "project": [
    0.017152051137015224,
    0.0010138110196773575
  ],
  "cache-update": [
    0.5439049282789231,
    0.0003508569681817296
  ],
  "qk-matmul-1": [
    0.025506022396683682,
    3.833611952729188e-06
  ],
  "top-k": [
    0.03455571837648751,
    4.426865369013237e-05
  ],
  "reshape-0": [
    0.0012025472410954587,
    4.040622120320804e-07
  ],
  "reshape-1": [
    0.0012027968411333907,
    9.920202588705398e-07
  ],
  "qk-matmul-2": [
    0.029368882972747055,
    0.019593255562120913
  ],
  "softmax": [
    0.010398963168635974,
    4.007187707354712e-05
  ],
  "sv-matmul": [
    0.019603769612312326,
    9.332612983335107e-05
  ],
  "reshape-output": [
    0.005092678421083838,
    0.00014529242436914076
  ],
  "total-without-caching": [
    0.1728944125413894,
    0.018158095903418003
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_512_vanilla.json <==
{
  "total": [
    0.7310004272460937,
    4.302594972655565e-05
  ],
  "qk-gen": [
    0.0055568511851132206,
    2.1654918280786558e-06
  ],
  "cache-update": [
    0.5400416382670401,
    3.7644301880142534e-05
  ],
  "qk-matmul-1": [
    0.08287428482770923,
    8.499951066535298e-06
  ],
  "softmax": [
    0.011518169609457254,
    3.7859909904922583e-06
  ],
  "sv-matmul": [
    0.08256311681568622,
    1.7390593117572327e-05
  ],
  "reshape-output": [
    0.0012028480421286125,
    1.0955028090081358e-06
  ],
  "total-without-caching": [
    0.1909587889790536,
    8.57997366725913e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.0731701675415039,
    4.0769643056716324e-05
  ],
  "qk-gen": [
    0.000775404800660908,
    1.782442906038956e-06
  ],
  "project": [
    0.0010640447955578567,
    6.628732076800811e-06
  ],
  "cache-update": [
    0.055621107256412505,
    1.2678071580570423e-05
  ],
  "qk-matmul-1": [
    0.002787878402322531,
    1.3180554160317838e-06
  ],
  "top-k": [
    0.004293414404988288,
    8.65614993770061e-06
  ],
  "reshape-0": [
    0.00015041280514560632,
    5.563214394325784e-07
  ],
  "reshape-1": [
    0.00015038720518350596,
    4.4690111219742064e-07
  ],
  "qk-matmul-2": [
    0.002435244801640511,
    2.3964236520550744e-06
  ],
  "softmax": [
    0.0011753343958407643,
    8.546819446050853e-07
  ],
  "sv-matmul": [
    0.0024356159977614875,
    2.463857657748698e-05
  ],
  "reshape-output": [
    0.0005280128019861874,
    4.2288544803928433e-07
  ],
  "total-without-caching": [
    0.017549060285091397,
    3.4452148580067766e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_1024_gen_64_vanilla.json <==
{
  "total": [
    0.07611290893554687,
    1.1110843557023923e-05
  ],
  "qk-gen": [
    0.0007478720044717192,
    2.825147688983605e-06
  ],
  "cache-update": [
    0.05549438720941544,
    7.038477599385862e-06
  ],
  "qk-matmul-1": [
    0.008827654395997525,
    2.607818457335875e-06
  ],
  "softmax": [
    0.0013798527974635364,
    7.315599310538071e-07
  ],
  "sv-matmul": [
    0.008583500808477402,
    2.763032859378907e-06
  ],
  "reshape-output": [
    0.0001503296053037047,
    2.1168411288395357e-07
  ],
  "total-without-caching": [
    0.020618521726131427,
    4.572318346038884e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_1024_topk_4_topr_4.json <==
{
  "total": [
    2.585795703125,
    0.00010585960022180808
  ],
  "qk-gen": [
    0.011409055998176359,
    3.361255351219886e-06
  ],
  "project": [
    0.014215449647605388,
    5.3411616307061906e-06
  ],
  "cache-update": [
    2.172786618185044,
    8.186425047009639e-05
  ],
  "qk-matmul-1": [
    0.0870091840162873,
    8.945927510140953e-06
  ],
  "top-k": [
    0.09482331522107125,
    3.193471279732757e-05
  ],
  "reshape-0": [
    0.002410438484000024,
    1.491405118445452e-06
  ],
  "reshape-1": [
    0.002405081683304148,
    1.6317351732827328e-06
  ],
  "qk-matmul-2": [
    0.07267964795827864,
    5.296058781325808e-06
  ],
  "softmax": [
    0.026100979307666444,
    2.60325768625861e-05
  ],
  "sv-matmul": [
    0.06688298875093467,
    1.0525785925229607e-05
  ],
  "reshape-output": [
    0.008543673516437375,
    2.091090414060996e-06
  ],
  "total-without-caching": [
    0.41300908493995586,
    2.705444601878945e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_1024_vanilla.json <==
{
  "total": [
    2.858030859375,
    0.00010579992222487643
  ],
  "qk-gen": [
    0.011580947199836407,
    6.610758948772513e-06
  ],
  "cache-update": [
    2.1755768509626385,
    2.974605097427076e-05
  ],
  "qk-matmul-1": [
    0.3080273408353326,
    2.3535703139067882e-05
  ],
  "softmax": [
    0.03332538881674406,
    7.974559788417133e-06
  ],
  "sv-matmul": [
    0.312661811262369,
    6.325551008138891e-05
  ],
  "reshape-output": [
    0.002406432082597155,
    1.17016682621394e-06
  ],
  "total-without-caching": [
    0.6824540084123615,
    7.981863229077906e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.27286825561523437,
    1.0771019130977666e-05
  ],
  "qk-gen": [
    0.0014683967975899573,
    1.8276015743741769e-06
  ],
  "project": [
    0.0018835392056033024,
    3.0251461709802293e-06
  ],
  "cache-update": [
    0.22377370891571044,
    1.6629324559260364e-05
  ],
  "qk-matmul-1": [
    0.00929447681903839,
    3.7240944568075848e-06
  ],
  "top-k": [
    0.011450451183319091,
    8.06893542362468e-06
  ],
  "reshape-0": [
    0.00030183041016571216,
    6.062793585813645e-07
  ],
  "reshape-1": [
    0.0003005632105283438,
    5.197806870674223e-07
  ],
  "qk-matmul-2": [
    0.008767596791684627,
    4.355509256100175e-06
  ],
  "softmax": [
    0.0027891711793839925,
    1.0237213592208013e-06
  ],
  "sv-matmul": [
    0.008414393596351146,
    7.228752434246568e-06
  ],
  "reshape-output": [
    0.0010663999885320667,
    1.2208744268425424e-06
  ],
  "total-without-caching": [
    0.049094546699523955,
    1.4924889484570251e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_128_vanilla.json <==
{
  "total": [
    0.29623581542968747,
    2.1538470396066255e-05
  ],
  "qk-gen": [
    0.0014332928089424966,
    1.4590880079574114e-06
  ],
  "cache-update": [
    0.22401274886131284,
    2.1723819137376485e-05
  ],
  "qk-matmul-1": [
    0.032243974387645716,
    3.373399675129669e-06
  ],
  "softmax": [
    0.00400569600313902,
    3.123565081336833e-06
  ],
  "sv-matmul": [
    0.03241205124258996,
    9.289726623472909e-06
  ],
  "reshape-output": [
    0.00030091521027497936,
    4.2336815678250825e-07
  ],
  "total-without-caching": [
    0.07222306656837466,
    9.800849914135404e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_256_topk_4_topr_4.json <==
{
  "total": [
    0.5679123413085938,
    0.015639963896248155
  ],
  "qk-gen": [
    0.0029102399997413134,
    2.5827263904303177e-05
  ],
  "project": [
    0.003687424013763664,
    4.6279992551140956e-05
  ],
  "cache-update": [
    0.46116597735881804,
    5.183161411693845e-05
  ],
  "qk-matmul-1": [
    0.019091974401473994,
    4.728676387310835e-06
  ],
  "top-k": [
    0.023020332764089105,
    7.041710713065761e-06
  ],
  "reshape-0": [
    0.0006023616210091876,
    5.849611689790832e-07
  ],
  "reshape-1": [
    0.0006010880210436896,
    9.129815788558099e-07
  ],
  "qk-matmul-2": [
    0.02532823707610369,
    0.015339898579500527
  ],
  "softmax": [
    0.005779609560966493,
    3.1466598086093895e-05
  ],
  "sv-matmul": [
    0.016874566403031345,
    8.966804615548752e-05
  ],
  "reshape-output": [
    0.002149478376097978,
    2.845323224183972e-05
  ],
  "total-without-caching": [
    0.1067463639497757,
    0.015604089951820839
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_256_vanilla.json <==
{
  "total": [
    0.6103705322265626,
    4.018949579648478e-05
  ],
  "qk-gen": [
    0.002921548804268239,
    2.931495003531195e-06
  ],
  "cache-update": [
    0.4617658180475234,
    3.203978133704622e-05
  ],
  "qk-matmul-1": [
    0.06635493762791157,
    8.261533141353191e-06
  ],
  "softmax": [
    0.008004652814194558,
    5.032420822097082e-06
  ],
  "sv-matmul": [
    0.06708983685374262,
    2.183407540517681e-05
  ],
  "reshape-output": [
    0.0006010688208974915,
    4.95576365545985e-07
  ],
  "total-without-caching": [
    0.14860471417903906,
    1.8392490840752384e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_512_topk_4_topr_4.json <==
{
  "total": [
    1.1776880126953126,
    3.763682517338833e-05
  ],
  "qk-gen": [
    0.005733881600759928,
    4.035319797693008e-06
  ],
  "project": [
    0.00717830401808023,
    2.451871716971421e-06
  ],
  "cache-update": [
    0.9769954942941663,
    4.6811253830416676e-05
  ],
  "qk-matmul-1": [
    0.0399015808314085,
    8.391079354343078e-06
  ],
  "top-k": [
    0.04645099520981311,
    1.671668678147295e-05
  ],
  "reshape-0": [
    0.0012052736421115744,
    2.0036591844445955e-06
  ],
  "reshape-1": [
    0.0012029248408973272,
    5.804628232596606e-07
  ],
  "qk-matmul-2": [
    0.035725484751164924,
    6.001061444113049e-06
  ],
  "softmax": [
    0.012285081589594474,
    5.6766693402131215e-06
  ],
  "sv-matmul": [
    0.033436729590594766,
    3.1419960356098606e-06
  ],
  "reshape-output": [
    0.004272211155295365,
    2.229976906258864e-06
  ],
  "total-without-caching": [
    0.20069251840114605,
    1.757906841478315e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_512_vanilla.json <==
{
  "total": [
    1.28901533203125,
    3.640525587306348e-05
  ],
  "qk-gen": [
    0.005633184016309686,
    3.1288927157903116e-06
  ],
  "cache-update": [
    0.9781497594118124,
    3.0521936670507305e-05
  ],
  "qk-matmul-1": [
    0.1396065344423055,
    1.667838646179288e-05
  ],
  "softmax": [
    0.01642860800810157,
    5.260351984393983e-06
  ],
  "sv-matmul": [
    0.14075840639173984,
    1.332500871007686e-05
  ],
  "reshape-output": [
    0.001202374441828584,
    1.17652056751904e-06
  ],
  "total-without-caching": [
    0.3108655726194377,
    7.001772375862515e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.13476531982421874,
    2.4737370751802388e-05
  ],
  "qk-gen": [
    0.0007580415979027746,
    8.827357620291433e-07
  ],
  "project": [
    0.001008582407608628,
    7.258722954988942e-06
  ],
  "cache-update": [
    0.11019702377319336,
    2.1951948685465628e-05
  ],
  "qk-matmul-1": [
    0.004575308802723886,
    1.2925113143009136e-06
  ],
  "top-k": [
    0.005710060791671276,
    3.664318769643888e-06
  ],
  "reshape-0": [
    0.00015080320523120456,
    2.0698820902436886e-07
  ],
  "reshape-1": [
    0.00015016960515640672,
    5.664628779288826e-07
  ],
  "qk-matmul-2": [
    0.004398553605377674,
    1.3926996857605317e-06
  ],
  "softmax": [
    0.0013699327897280457,
    7.525402041070968e-07
  ],
  "sv-matmul": [
    0.004209075193107129,
    3.496687739167719e-06
  ],
  "reshape-output": [
    0.0005337343933060765,
    1.3091720295062764e-06
  ],
  "total-without-caching": [
    0.02456829605102539,
    8.672802042457225e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_2048_gen_64_vanilla.json <==
{
  "total": [
    0.14597348022460938,
    1.6484699133081777e-05
  ],
  "qk-gen": [
    0.0007580864004790782,
    2.5363230405383745e-06
  ],
  "cache-update": [
    0.11031549451351166,
    1.925003053856144e-05
  ],
  "qk-matmul-1": [
    0.015925088003277778,
    5.693244037077477e-06
  ],
  "softmax": [
    0.0019649216093122956,
    9.135181720137587e-07
  ],
  "sv-matmul": [
    0.01593034239709377,
    4.024466709911804e-06
  ],
  "reshape-output": [
    0.00015003520534373813,
    3.566813336090141e-07
  ],
  "total-without-caching": [
    0.03565798571109772,
    4.316815310477107e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_1024_topk_4_topr_4.json <==
{
  "total": [
    3.596136083984375,
    0.0001147792920724912
  ],
  "qk-gen": [
    0.011077900789678121,
    4.100625780484019e-06
  ],
  "project": [
    0.014325529604777714,
    5.525438941563691e-06
  ],
  "cache-update": [
    3.053711750268936,
    7.474129905034438e-05
  ],
  "qk-matmul-1": [
    0.1156826559379696,
    8.976399559873511e-06
  ],
  "top-k": [
    0.1037448383614421,
    3.6719791847718043e-05
  ],
  "reshape-0": [
    0.0024283968901261366,
    2.373234045104592e-06
  ],
  "reshape-1": [
    0.0024236352878156775,
    1.899257217289102e-06
  ],
  "qk-matmul-2": [
    0.10144547198265792,
    1.5470071624178704e-05
  ],
  "softmax": [
    0.030147385587543273,
    1.4202669940876072e-05
  ],
  "sv-matmul": [
    0.1259395391970871,
    3.005649532687362e-05
  ],
  "reshape-output": [
    0.008480800010636433,
    2.6421189635891973e-06
  ],
  "total-without-caching": [
    0.5424243337154387,
    4.381432829474347e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_1024_topk_8_topr_2.json <==
{
  "total": [
    3.5511621582031254,
    0.0001283547736915332
  ],
  "qk-gen": [
    0.011309267270565077,
    2.694600619449192e-06
  ],
  "project": [
    0.014092844842374297,
    6.1041257197445466e-06
  ],
  "cache-update": [
    3.049903121614455,
    0.0001282818153203871
  ],
  "qk-matmul-1": [
    0.1914366592377425,
    6.953789062313568e-06
  ],
  "top-k": [
    0.10439858561307196,
    5.4386088665094287e-05
  ],
  "reshape-0": [
    0.0024286848891526148,
    1.9176086809641317e-06
  ],
  "reshape-1": [
    0.0024238400878384423,
    1.5255639405128017e-06
  ],
  "qk-matmul-2": [
    0.06241198084354398,
    1.0695908943507414e-05
  ],
  "softmax": [
    0.02363216644749045,
    2.757293778001042e-05
  ],
  "sv-matmul": [
    0.05397720321565871,
    5.676524356816673e-06
  ],
  "reshape-output": [
    0.008404134555626715,
    5.784815410825831e-06
  ],
  "total-without-caching": [
    0.5012590365886697,
    4.564439320029333e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_1024_vanilla.json <==
{
  "total": [
    3.9757669921875,
    6.708397985421278e-05
  ],
  "qk-gen": [
    0.011125420955941136,
    1.92389820347008e-06
  ],
  "cache-update": [
    3.0553185221672057,
    7.409592337202438e-05
  ],
  "qk-matmul-1": [
    0.4212958400011062,
    1.3296802802075032e-05
  ],
  "softmax": [
    0.03950506242662668,
    3.6991934875748566e-06
  ],
  "sv-matmul": [
    0.4315296640813348,
    6.960988923498857e-05
  ],
  "reshape-output": [
    0.0024246912870090178,
    2.182821380173829e-06
  ],
  "total-without-caching": [
    0.9204484700202944,
    6.531817573262755e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_128_topk_2_topr_8.json <==
{
  "total": [
    0.44164360351562504,
    4.484816848440866e-05
  ],
  "qk-gen": [
    0.001444780809618532,
    2.0566432628104377e-06
  ],
  "project": [
    0.0019031615862622844,
    9.772368332896312e-06
  ],
  "cache-update": [
    0.33329828500747694,
    4.152175191235485e-05
  ],
  "qk-matmul-1": [
    0.012752102403342725,
    1.5052135178025902e-06
  ],
  "top-k": [
    0.012246175999939442,
    4.495139181379129e-06
  ],
  "reshape-0": [
    0.0003000064103398471,
    4.2760418925245583e-07
  ],
  "reshape-1": [
    0.00030033280989155155,
    4.4827376651842327e-07
  ],
  "qk-matmul-2": [
    0.021886022374033927,
    5.388242112962889e-06
  ],
  "softmax": [
    0.0033856640029698605,
    3.2823298352437166e-06
  ],
  "sv-matmul": [
    0.04970307836532591,
    1.7492909743161186e-05
  ],
  "reshape-output": [
    0.0010746687836945064,
    6.2759016796657e-07
  ],
  "total-without-caching": [
    0.1083453185081481,
    8.032336409621335e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_128_topk_4_topr_4.json <==
{
  "total": [
    0.3987033203125,
    2.7946428470237622e-05
  ],
  "qk-gen": [
    0.0014241215955466031,
    1.2496230131341141e-06
  ],
  "project": [
    0.0019079231999814504,
    3.643764303609265e-06
  ],
  "cache-update": [
    0.3336593534469605,
    3.201176800485192e-05
  ],
  "qk-matmul-1": [
    0.012898150421679017,
    2.8039486179286607e-06
  ],
  "top-k": [
    0.012373664018511771,
    1.1349044345917096e-05
  ],
  "reshape-0": [
    0.0003033216113690287,
    3.8739806129496667e-07
  ],
  "reshape-1": [
    0.00030298241092823445,
    8.912786902957747e-07
  ],
  "qk-matmul-2": [
    0.01245933440029621,
    2.3059035156307363e-06
  ],
  "softmax": [
    0.0031564927954226725,
    2.7926761765925283e-06
  ],
  "sv-matmul": [
    0.01576823042333126,
    1.7368944189469547e-05
  ],
  "reshape-output": [
    0.001061676801927387,
    7.468040691122262e-07
  ],
  "total-without-caching": [
    0.06504396686553952,
    1.9460264868033993e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_128_topk_8_topr_2.json <==
{
  "total": [
    0.39147008056640625,
    1.4359493080800407e-05
  ],
  "qk-gen": [
    0.001433196791447699,
    1.794695297965062e-06
  ],
  "project": [
    0.0018401087949052458,
    1.3754190923550559e-06
  ],
  "cache-update": [
    0.33272563819885265,
    1.97784165344168e-05
  ],
  "qk-matmul-1": [
    0.021153196805715556,
    1.636380922441902e-06
  ],
  "top-k": [
    0.01240810240507126,
    1.0578491503519768e-05
  ],
  "reshape-0": [
    0.00030044161011464883,
    7.136498743871518e-07
  ],
  "reshape-1": [
    0.00030049920976161934,
    9.402986077997844e-07
  ],
  "qk-matmul-2": [
    0.007503609592467544,
    4.513805802547295e-06
  ],
  "softmax": [
    0.0026008704021573065,
    1.8822345063726216e-06
  ],
  "sv-matmul": [
    0.006807161593437194,
    3.2135060855927636e-06
  ],
  "reshape-output": [
    0.001047091204114258,
    1.0809361704224787e-06
  ],
  "total-without-caching": [
    0.058744442367553606,
    1.104049920892135e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_128_vanilla.json <==
{
  "total": [
    0.4351381408691406,
    5.697695616827625e-05
  ],
  "qk-gen": [
    0.001440479986183346,
    1.6513997222257735e-06
  ],
  "cache-update": [
    0.33298589482307434,
    3.245500321144817e-05
  ],
  "qk-matmul-1": [
    0.04645476473569869,
    7.034591382125289e-06
  ],
  "softmax": [
    0.004512512011826039,
    2.40224828055996e-06
  ],
  "sv-matmul": [
    0.047620204818248746,
    2.578870259646044e-05
  ],
  "reshape-output": [
    0.00030028161001391683,
    9.767914059456464e-07
  ],
  "total-without-caching": [
    0.10215224604606629,
    2.6746758306872483e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_256_topk_2_topr_8.json <==
{
  "total": [
    0.8974919311523438,
    3.970073764532874e-05
  ],
  "qk-gen": [
    0.002844268821179865,
    1.4954074108297093e-06
  ],
  "project": [
    0.003681177572160954,
    5.758237307045933e-06
  ],
  "cache-update": [
    0.6803728074073796,
    3.2286874694493026e-05
  ],
  "qk-matmul-1": [
    0.025909785568714143,
    6.199580771864123e-06
  ],
  "top-k": [
    0.02465253117829562,
    1.6392333697601078e-05
  ],
  "reshape-0": [
    0.0006013184201437993,
    3.2783991194928846e-07
  ],
  "reshape-1": [
    0.000598969620233403,
    4.139761675224844e-07
  ],
  "qk-matmul-2": [
    0.04378974722921849,
    3.2743081129695418e-06
  ],
  "softmax": [
    0.006825843192636965,
    2.2140295644400366e-06
  ],
  "sv-matmul": [
    0.09941324793696404,
    1.7248431316993035e-05
  ],
  "reshape-output": [
    0.0021527743699029074,
    1.043298302986485e-06
  ],
  "total-without-caching": [
    0.21711912374496425,
    1.6649857285893214e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_256_topk_4_topr_4.json <==
{
  "total": [
    0.811582470703125,
    4.262805426051121e-05
  ],
  "qk-gen": [
    0.002803564793616531,
    1.523497133953975e-06
  ],
  "project": [
    0.003680262403562665,
    2.5267729057981748e-06
  ],
  "cache-update": [
    0.6810254660129547,
    4.694045271904463e-05
  ],
  "qk-matmul-1": [
    0.02616021763384343,
    4.1719838161917875e-06
  ],
  "top-k": [
    0.0248780800253153,
    1.8746062054099574e-05
  ],
  "reshape-0": [
    0.000606931222928689,
    1.151039298027199e-06
  ],
  "reshape-1": [
    0.0006066304218489689,
    1.0448669516357145e-06
  ],
  "qk-matmul-2": [
    0.02499123842865229,
    7.485726636741731e-06
  ],
  "softmax": [
    0.006500723194703459,
    2.7904674434003158e-06
  ],
  "sv-matmul": [
    0.031487462390959266,
    2.7541229485702264e-05
  ],
  "reshape-output": [
    0.002119884802028536,
    1.4128761629974853e-06
  ],
  "total-without-caching": [
    0.13055700469017034,
    2.8320165381656005e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_256_topk_8_topr_2.json <==
{
  "total": [
    0.7973436767578125,
    2.111027388280147e-05
  ],
  "qk-gen": [
    0.0028169407842680806,
    1.3964068536192047e-06
  ],
  "project": [
    0.0035543039919808533,
    2.5558394620241764e-06
  ],
  "cache-update": [
    0.6791358020782471,
    1.790750708954395e-05
  ],
  "qk-matmul-1": [
    0.043008934402465816,
    3.002560010636423e-06
  ],
  "top-k": [
    0.024947046428918845,
    1.1183295638418683e-05
  ],
  "reshape-0": [
    0.0006000960205215974,
    6.869202479877102e-07
  ],
  "reshape-1": [
    0.0006008320196531725,
    4.5928622433150577e-07
  ],
  "qk-matmul-2": [
    0.015073894386738543,
    7.456431484546803e-07
  ],
  "softmax": [
    0.005368947203457356,
    6.4352487836968085e-06
  ],
  "sv-matmul": [
    0.013497542404383422,
    5.1025756694127225e-06
  ],
  "reshape-output": [
    0.0020964800099842256,
    1.398074602781533e-06
  ],
  "total-without-caching": [
    0.11820787467956548,
    9.093010354621509e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_256_vanilla.json <==
{
  "total": [
    0.8867963134765624,
    5.3683831050675786e-05
  ],
  "qk-gen": [
    0.002763942389748991,
    3.7367586599040294e-06
  ],
  "cache-update": [
    0.6796070016384121,
    5.0299986214605526e-05
  ],
  "qk-matmul-1": [
    0.09470133752822875,
    5.824410598900461e-06
  ],
  "softmax": [
    0.009171628800779577,
    3.20712973519443e-06
  ],
  "sv-matmul": [
    0.09632607362270354,
    1.4538459359464395e-05
  ],
  "reshape-output": [
    0.0005999424202833336,
    6.956300905290481e-07
  ],
  "total-without-caching": [
    0.20718931183815034,
    1.4521967595447756e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_512_topk_2_topr_8.json <==
{
  "total": [
    1.8524043212890624,
    1.9222008653735297e-05
  ],
  "qk-gen": [
    0.005646649645082652,
    2.7886214638785344e-06
  ],
  "project": [
    0.007248614347726105,
    8.674565188089989e-06
  ],
  "cache-update": [
    1.4162934536457057,
    2.8303642502630262e-05
  ],
  "qk-matmul-1": [
    0.053508166337013253,
    7.240256993212808e-06
  ],
  "top-k": [
    0.04970976639539004,
    3.06307495929665e-05
  ],
  "reshape-0": [
    0.0012009408410638626,
    1.2096838771384487e-06
  ],
  "reshape-1": [
    0.0011986496413126646,
    8.007415613433403e-07
  ],
  "qk-matmul-2": [
    0.08794951683580875,
    7.251251413777107e-06
  ],
  "softmax": [
    0.013801855992153283,
    5.553752072138937e-06
  ],
  "sv-matmul": [
    0.1982987390995025,
    2.0360068145783177e-05
  ],
  "reshape-output": [
    0.004302182336896649,
    3.6180885115619272e-06
  ],
  "total-without-caching": [
    0.4361108676433568,
    2.7436968461015887e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_512_topk_4_topr_4.json <==
{
  "total": [
    1.6812976318359376,
    0.00014865713233838484
  ],
  "qk-gen": [
    0.005559654392860826,
    2.449235593277972e-06
  ],
  "project": [
    0.007229024001024669,
    2.8448691620075723e-06
  ],
  "cache-update": [
    1.4168769530773166,
    7.538390992383092e-05
  ],
  "qk-matmul-1": [
    0.054236211243271805,
    4.838506970149458e-06
  ],
  "top-k": [
    0.05040967684686187,
    3.857266979870349e-05
  ],
  "reshape-0": [
    0.0012150464448146545,
    8.07617537864283e-07
  ],
  "reshape-1": [
    0.0012123840431217134,
    1.0605474071831675e-06
  ],
  "qk-matmul-2": [
    0.050386931233108036,
    1.0450247638044903e-05
  ],
  "softmax": [
    0.013751379193738106,
    6.184545043881377e-06
  ],
  "sv-matmul": [
    0.0627934912160039,
    3.01801877052191e-05
  ],
  "reshape-output": [
    0.004239884808845821,
    3.751384453556632e-06
  ],
  "total-without-caching": [
    0.26442067875862085,
    7.560216234141784e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_512_topk_8_topr_2.json <==
{
  "total": [
    1.6546627197265624,
    3.303782887118645e-05
  ],
  "qk-gen": [
    0.005593644753098498,
    4.241976767397375e-06
  ],
  "project": [
    0.0069871167782694,
    1.973506714715088e-06
  ],
  "cache-update": [
    1.4140938114166257,
    5.884577983978268e-05
  ],
  "qk-matmul-1": [
    0.08936925445497036,
    5.462843969463598e-06
  ],
  "top-k": [
    0.05008848005831242,
    2.987250478354492e-05
  ],
  "reshape-0": [
    0.0012003904407844005,
    1.0220771156072034e-06
  ],
  "reshape-1": [
    0.0011993792404886394,
    1.2369718905977614e-06
  ],
  "qk-matmul-2": [
    0.030628767988085746,
    9.892767548182826e-06
  ],
  "softmax": [
    0.011353062417358162,
    1.5164586709345957e-05
  ],
  "sv-matmul": [
    0.026712998386472463,
    9.520626898067519e-06
  ],
  "reshape-output": [
    0.004197414419148124,
    3.0945427549364378e-06
  ],
  "total-without-caching": [
    0.24056890830993657,
    3.1209856877625453e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_512_vanilla.json <==
{
  "total": [
    1.8448306640624998,
    9.011823437780927e-05
  ],
  "qk-gen": [
    0.00564645121581852,
    1.723207087023275e-06
  ],
  "cache-update": [
    1.4152347256660458,
    6.944528131799112e-05
  ],
  "qk-matmul-1": [
    0.1965235904514789,
    1.752527336223916e-05
  ],
  "softmax": [
    0.018448646394908418,
    7.123016966597071e-06
  ],
  "sv-matmul": [
    0.20055623036026943,
    5.5702649315887526e-05
  ],
  "reshape-output": [
    0.0012011008399538752,
    1.10621855956089e-06
  ],
  "total-without-caching": [
    0.429595938396454,
    5.656536547672127e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_64_topk_2_topr_8.json <==
{
  "total": [
    0.21930151977539064,
    4.6596453091610637e-05
  ],
  "qk-gen": [
    0.0007559424022212621,
    7.855047663150443e-07
  ],
  "project": [
    0.0010316543968394401,
    3.1862980355007596e-06
  ],
  "cache-update": [
    0.16495131497383117,
    4.271086315408344e-05
  ],
  "qk-matmul-1": [
    0.006329939210414887,
    2.307241108869434e-06
  ],
  "top-k": [
    0.006089132794737816,
    3.1878633480250735e-06
  ],
  "reshape-0": [
    0.00015043840482830995,
    4.5182326812681717e-07
  ],
  "reshape-1": [
    0.0001495168052148073,
    5.185972665387426e-07
  ],
  "qk-matmul-2": [
    0.01094660482108593,
    3.612631147272662e-06
  ],
  "softmax": [
    0.0016764352012425658,
    1.3619516197773636e-06
  ],
  "sv-matmul": [
    0.024970124781131746,
    1.1224495041952819e-05
  ],
  "reshape-output": [
    0.000537823990918696,
    3.50543031577133e-07
  ],
  "total-without-caching": [
    0.05435020480155946,
    6.9434259986578125e-06
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_64_topk_4_topr_4.json <==
{
  "total": [
    0.19767089233398438,
    1.0406698185776946e-05
  ],
  "qk-gen": [
    0.0007351487997919324,
    5.668847103777547e-06
  ],
  "project": [
    0.0010163135977461935,
    5.796098226073694e-06
  ],
  "cache-update": [
    0.16514683508872988,
    2.039861035032133e-05
  ],
  "qk-matmul-1": [
    0.0063920063897967335,
    1.3171320066502343e-06
  ],
  "top-k": [
    0.00617148800343275,
    3.3645401936197127e-06
  ],
  "reshape-0": [
    0.00015231360541656617,
    3.9885891888518316e-07
  ],
  "reshape-1": [
    0.0001513280054088682,
    3.0357836546833015e-07
  ],
  "qk-matmul-2": [
    0.006232006391882897,
    1.6546741635115103e-06
  ],
  "softmax": [
    0.0015549503982067107,
    6.464978742326413e-07
  ],
  "sv-matmul": [
    0.007868499195575713,
    3.6317799366625057e-06
  ],
  "reshape-output": [
    0.0005311552010476589,
    1.2023825658718092e-06
  ],
  "total-without-caching": [
    0.03252405724525452,
    1.1019852388032723e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_64_topk_8_topr_2.json <==
{
  "total": [
    0.19404259948730468,
    1.2250108623517212e-05
  ],
  "qk-gen": [
    0.0007373055979609487,
    1.3454318050459612e-06
  ],
  "project": [
    0.0009862143926322462,
    6.102845769142365e-06
  ],
  "cache-update": [
    0.16467400341033936,
    7.982139793712704e-06
  ],
  "qk-matmul-1": [
    0.010483302390575409,
    3.3014084503598245e-06
  ],
  "top-k": [
    0.0061927359983324996,
    3.987612731710529e-06
  ],
  "reshape-0": [
    0.00015072640473954373,
    4.2903852285232555e-07
  ],
  "reshape-1": [
    0.00014992000488564362,
    5.710002515691237e-07
  ],
  "qk-matmul-2": [
    0.0037577279962599285,
    1.986789614050065e-06
  ],
  "softmax": [
    0.0012788160033524038,
    1.041451693424524e-06
  ],
  "sv-matmul": [
    0.0034096767999231815,
    1.7490302165544024e-06
  ],
  "reshape-output": [
    0.0005240384012460709,
    1.3214701194453702e-06
  ],
  "total-without-caching": [
    0.02936859607696534,
    1.2523899759818382e-05
  ]
}

==> figs/compute-benchmark/results/Llama-2-7b/prompt_3072_gen_64_vanilla.json <==
{
  "total": [
    0.21543658142089844,
    2.4693854968691342e-05
  ],
  "qk-gen": [
    0.0007203263919800515,
    1.1504694417833048e-06
  ],
  "cache-update": [
    0.1647345983505249,
    1.5984632918959062e-05
  ],
  "qk-matmul-1": [
    0.022980147206783295,
    8.099345238088109e-06
  ],
  "softmax": [
    0.00226816640496254,
    1.5403063813459675e-06
  ],
  "sv-matmul": [
    0.023657228791713714,
    7.370130163685348e-06
  ],
  "reshape-output": [
    0.00015008640498854212,
    7.230580213902384e-07
  ],
  "total-without-caching": [
    0.050701983070373546,
    9.688137374207187e-06
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_128.json <==
{
  "total": [
    0.14980234375,
    0.0010177169670579805
  ],
  "qk-gen": [
    0.001555103995837271,
    0.00017512078846996848
  ],
  "project": [
    0.0020722367985174057,
    0.00028158772306294185
  ],
  "cache-update": [
    0.11457631998062134,
    8.127733293233022e-05
  ],
  "qk-matmul-1": [
    0.005735244794189928,
    2.15458540988141e-06
  ],
  "top-k": [
    0.008569817594438794,
    1.840283759990542e-05
  ],
  "reshape-0": [
    0.0003008192101959138,
    5.30698291158205e-07
  ],
  "reshape-1": [
    0.00030079361032694566,
    7.362499654459939e-07
  ],
  "qk-matmul-2": [
    0.004798687992244958,
    4.085388153938837e-06
  ],
  "softmax": [
    0.0024197376016527414,
    1.2551953778825019e-05
  ],
  "sv-matmul": [
    0.004852646405249832,
    6.517293760274222e-05
  ],
  "reshape-output": [
    0.0010955072043463587,
    0.00017186081636673853
  ],
  "total-without-caching": [
    0.03522602376937867,
    0.0009395992261526946
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_128_vanilla.json <==
{
  "total": [
    0.15659198608398436,
    2.67316418771819e-05
  ],
  "qk-gen": [
    0.0013989503810182206,
    1.1334367060148743e-06
  ],
  "cache-update": [
    0.11432697603702544,
    2.316285879136719e-05
  ],
  "qk-matmul-1": [
    0.018060659185051918,
    2.543377315042731e-06
  ],
  "softmax": [
    0.002822156798094512,
    1.9414932682714314e-06
  ],
  "sv-matmul": [
    0.01785212157964706,
    6.732155185446973e-06
  ],
  "reshape-output": [
    0.00030049921059980975,
    4.5100678468073856e-07
  ],
  "total-without-caching": [
    0.042265010046958915,
    6.825449623878578e-06
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_256.json <==
{
  "total": [
    0.3176133239746094,
    0.010182363982176345
  ],
  "qk-gen": [
    0.0031926719922572384,
    0.0006665786363582143
  ],
  "project": [
    0.0042434112023562185,
    0.0010699614888463871
  ],
  "cache-update": [
    0.2429354432225228,
    0.0003648488116436255
  ],
  "qk-matmul-1": [
    0.011894656004011628,
    2.26110239469013e-06
  ],
  "top-k": [
    0.017180262428522115,
    6.554024755772915e-06
  ],
  "reshape-0": [
    0.0006007488206494615,
    7.162853469271342e-07
  ],
  "reshape-1": [
    0.0006013056207448261,
    1.0016352178772128e-06
  ],
  "qk-matmul-2": [
    0.01286779538914561,
    0.006579543716600356
  ],
  "softmax": [
    0.005040268801152707,
    5.688052357254081e-05
  ],
  "sv-matmul": [
    0.009723993618041276,
    0.00016172552017978408
  ],
  "reshape-output": [
    0.002200512005109341,
    0.00046673809237056147
  ],
  "total-without-caching": [
    0.07467788075208658,
    0.009818258656532733
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_256_vanilla.json <==
{
  "total": [
    0.3309228881835937,
    2.8681454474449456e-05
  ],
  "qk-gen": [
    0.0028454335648566494,
    1.8601197429756456e-06
  ],
  "cache-update": [
    0.24252606713771815,
    1.1934680277223387e-05
  ],
  "qk-matmul-1": [
    0.037986028769612316,
    8.121385450603905e-06
  ],
  "softmax": [
    0.005624102398008111,
    1.9950557307063453e-06
  ],
  "sv-matmul": [
    0.03770476798713207,
    1.3835293139621378e-05
  ],
  "reshape-output": [
    0.0006018112208694237,
    7.80851983462741e-07
  ],
  "total-without-caching": [
    0.08839682104587558,
    1.938419814927095e-05
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_512.json <==
{
  "total": [
    0.7103613647460938,
    0.002622478641874427
  ],
  "qk-gen": [
    0.010465382388606701,
    0.00011283780407835627
  ],
  "project": [
    0.01754277121182531,
    4.5824507877164925e-05
  ],
  "cache-update": [
    0.5440811453938484,
    2.4758608798477026e-05
  ],
  "qk-matmul-1": [
    0.02551623680591584,
    3.980090564752878e-06
  ],
  "top-k": [
    0.03457288322374223,
    5.701826660507402e-05
  ],
  "reshape-0": [
    0.0012030080415774186,
    1.0133442147334153e-06
  ],
  "reshape-1": [
    0.0012024448410142268,
    8.299289740651892e-07
  ],
  "qk-matmul-2": [
    0.02062477446123958,
    0.0023389022874972464
  ],
  "softmax": [
    0.0104526015650481,
    2.662859598827883e-05
  ],
  "sv-matmul": [
    0.019475232032686484,
    5.9555985953124016e-05
  ],
  "reshape-output": [
    0.005391769607085761,
    0.00015597717998643267
  ],
  "total-without-caching": [
    0.16628021935224532,
    0.002611864419131727
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_512_vanilla.json <==
{
  "total": [
    0.731043310546875,
    5.380055113017923e-05
  ],
  "qk-gen": [
    0.005497190378978848,
    7.77376393010376e-06
  ],
  "cache-update": [
    0.540061696088314,
    5.973792379572384e-05
  ],
  "qk-matmul-1": [
    0.08290938884168858,
    4.758877778053272e-06
  ],
  "softmax": [
    0.011544492803514005,
    4.243471115164583e-06
  ],
  "sv-matmul": [
    0.0825790721207857,
    9.598313325482684e-06
  ],
  "reshape-output": [
    0.001203878441127022,
    6.828531152083414e-07
  ],
  "total-without-caching": [
    0.19098161445856093,
    9.551932208364677e-06
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_64.json <==
{
  "total": [
    0.07460594787597656,
    0.0015354033652807682
  ],
  "qk-gen": [
    0.0010197888007387516,
    0.00029742761793284005
  ],
  "project": [
    0.0014556735996156926,
    0.0004668522078543375
  ],
  "cache-update": [
    0.05574818559885027,
    0.00014841342737127432
  ],
  "qk-matmul-1": [
    0.0027902656041085723,
    1.5914564233838875e-06
  ],
  "top-k": [
    0.004289740804582833,
    7.4954175665974986e-06
  ],
  "reshape-0": [
    0.0001503168051131069,
    5.005108252132486e-07
  ],
  "reshape-1": [
    0.00015043200501240785,
    3.877151371797348e-07
  ],
  "qk-matmul-2": [
    0.0024251007996499542,
    2.9501196301458315e-05
  ],
  "softmax": [
    0.0011981952026486396,
    2.983430246995677e-05
  ],
  "sv-matmul": [
    0.0025670271918177604,
    0.0001747359552126072
  ],
  "reshape-output": [
    0.0007375104014761744,
    0.0002575854000151038
  ],
  "total-without-caching": [
    0.0188577622771263,
    0.001390380245303003
  ]
}

==> figs/compute-benchmark/results/prompt_1024_gen_64_vanilla.json <==
{
  "total": [
    0.07609978942871094,
    8.142494466126953e-06
  ],
  "qk-gen": [
    0.0007358847912400958,
    1.2493297877062908e-06
  ],
  "cache-update": [
    0.05548940795660019,
    7.110612270346838e-06
  ],
  "qk-matmul-1": [
    0.008830169582366943,
    5.296401181770813e-06
  ],
  "softmax": [
    0.0013816959943622352,
    6.872222830456556e-07
  ],
  "sv-matmul": [
    0.008584563188254832,
    3.398790325842979e-06
  ],
  "reshape-output": [
    0.0001509824050590395,
    4.991998072140906e-07
  ],
  "total-without-caching": [
    0.020610381472110747,
    4.719261031974746e-06
  ]
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_2_topr_2.json <==
{
  "total": 65.50294140625,
  "qk-gen": 0.18106793645023994,
  "project": 0.22526291248668512,
  "cache-update": 50.7895258255004,
  "qk-matmul-1": 2.5564787832349576,
  "top-k": 1.700713792711523,
  "reshape-0": 0.03878470539767337,
  "reshape-1": 0.03873836939595669,
  "qk-matmul-2": 2.530904320895677,
  "softmax": 0.5082513930313329,
  "sv-matmul": 6.368360417306432,
  "reshape-output": 0.13901315041165693
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_2_topr_4.json <==
{
  "total": 64.55116015625,
  "qk-gen": 0.1811035846704568,
  "project": 0.22530454440788059,
  "cache-update": 50.79549571275711,
  "qk-matmul-1": 1.5930930560827299,
  "top-k": 1.7039295681342561,
  "reshape-0": 0.038778625403298676,
  "reshape-1": 0.038743809392676166,
  "qk-matmul-2": 2.531934625893854,
  "softmax": 0.5099395530577818,
  "sv-matmul": 6.368038946568971,
  "reshape-output": 0.13900006250757774
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_2_topr_8.json <==
{
  "total": 64.514796875,
  "qk-gen": 0.18105404838174108,
  "project": 0.22527628841251607,
  "cache-update": 50.78890780162845,
  "qk-matmul-1": 1.5621392324343344,
  "top-k": 1.6998220477849402,
  "reshape-0": 0.03878256140765784,
  "reshape-1": 0.0387380173963033,
  "qk-matmul-2": 2.5361882249266046,
  "softmax": 0.5104082891009789,
  "sv-matmul": 6.368659842491158,
  "reshape-output": 0.13897331037837884
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_4_topr_2.json <==
{
  "total": 60.08748046875,
  "qk-gen": 0.18110310429427506,
  "project": 0.22755283210613403,
  "cache-update": 50.80968738341331,
  "qk-matmul-1": 2.5560805444270196,
  "top-k": 1.7032548803836212,
  "reshape-0": 0.03879680140106984,
  "reshape-1": 0.03875564938550851,
  "qk-matmul-2": 1.442918143369251,
  "softmax": 0.46133968016877847,
  "sv-matmul": 2.0640453763156996,
  "reshape-output": 0.13798159847035935
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_4_topr_4.json <==
{
  "total": 59.09728515625,
  "qk-gen": 0.180918975437991,
  "project": 0.22727721597068284,
  "cache-update": 50.782193322658635,
  "qk-matmul-1": 1.5926967038661264,
  "top-k": 1.6998276802450596,
  "reshape-0": 0.038783073411090885,
  "reshape-1": 0.03871862538927256,
  "qk-matmul-2": 1.4466146880164708,
  "softmax": 0.46475353625789256,
  "sv-matmul": 2.061887169152507,
  "reshape-output": 0.13776239852793543
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_4_topr_8.json <==
{
  "total": 59.09723046875,
  "qk-gen": 0.18107833612151206,
  "project": 0.22747625609301467,
  "cache-update": 50.804777697324916,
  "qk-matmul-1": 1.5618769595846518,
  "top-k": 1.6990157119259397,
  "reshape-0": 0.03879174540075525,
  "reshape-1": 0.038747777387732676,
  "qk-matmul-2": 1.4509708156213101,
  "softmax": 0.466675456143912,
  "sv-matmul": 2.0639702407345095,
  "reshape-output": 0.1379137905286623
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_8_topr_2.json <==
{
  "total": 58.134921875,
  "qk-gen": 0.18123952075373223,
  "project": 0.22551820838359082,
  "cache-update": 50.754658523321204,
  "qk-matmul-1": 2.5559623667597764,
  "top-k": 1.7052434243559955,
  "reshape-0": 0.03876396942185305,
  "reshape-1": 0.038745857393369235,
  "qk-matmul-2": 0.8941807357073058,
  "softmax": 0.3783964794892862,
  "sv-matmul": 0.7999114235676884,
  "reshape-output": 0.1361978239263331
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_8_topr_4.json <==
{
  "total": 57.14503125,
  "qk-gen": 0.18101135966740678,
  "project": 0.22532867201138948,
  "cache-update": 50.72881924057008,
  "qk-matmul-1": 1.592740256190302,
  "top-k": 1.699009056046614,
  "reshape-0": 0.03877385740843646,
  "reshape-1": 0.03873587337695093,
  "qk-matmul-2": 0.89776537562909,
  "softmax": 0.38144972742535616,
  "sv-matmul": 0.7995659200698227,
  "reshape-output": 0.13591606295946365
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_topk_8_topr_8.json <==
{
  "total": 57.1118359375,
  "qk-gen": 0.1809586553974091,
  "project": 0.2252657278580653,
  "cache-update": 50.72173744845393,
  "qk-matmul-1": 1.5619227517768723,
  "top-k": 1.6977608004361557,
  "reshape-0": 0.03879033740563365,
  "reshape-1": 0.03871753738261779,
  "qk-matmul-2": 0.9018762234151502,
  "softmax": 0.38316227156297017,
  "sv-matmul": 0.7998110079877115,
  "reshape-output": 0.13589420673110722
}

==> figs/rebuttal/longbench/compute_files/prompt_3500_gen_512_vanilla.json <==
{
  "total": 64.643625,
  "qk-gen": 0.1838767674379021,
  "cache-update": 50.75575011181846,
  "qk-matmul-1": 6.527529247015748,
  "softmax": 0.645915520228434,
  "sv-matmul": 6.259708735555416,
  "reshape-output": 0.03873459338350226
}

==> figs/rebuttal/longbench/data/data.csv <==
"Name","State","Notes","User","Tags","Created","Runtime","Sweep","model","rotary","run_num","topk","topr","transform_dataset","2wikimqa","dureader","gov_report","hotpotqa","lcc","lsht","multi_news","multifieldqa_en","multifieldqa_zh","musique","narrativeqa","passage_count","passage_retrieval_en","passage_retrieval_zh","qasper","qmsum","repobench-p","samsum","trec","triviaqa","vcsum"
"LongBench Eval","finished","-","","","2024-08-05T11:24:00.000Z","6","","llama2-7b-chat-4k_0","base_hf","0","1","1","None","31.54","6.38","27.15","27.83","58.39","18.25","26.21","37.26","11.89","8.2","19.14","3.35","7","9.12","21.47","20.61","51.89","41.43","64","82.92","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:35:31.000Z","3","","llama2-7b-chat-4k_0.125_64.0_postrotary_wikitext_2","postrotary","2","0.125","64","wikitext","24.43","4.63","24","24.2","53.65","15.25","25.83","31.47","3.7","6.35","13.66","4.58","4","2.35","18.3","20.56","45.83","39.76","63.5","77.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:35:08.000Z","3","","llama2-7b-chat-4k_0.25_64.0_postrotary_wikitext_2","postrotary","2","0.25","64","wikitext","26.75","5.2","26.8","25.22","57.98","15.25","26.36","36.44","5.5","6.58","18.7","3.25","8","3","23.59","20.31","53.45","41.23","64.5","86.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:34:43.000Z","3","","llama2-7b-chat-4k_0.25_64.0_prerotary_wikitext_0","prerotary","0","0.25","64","wikitext","25.77","5.21","25.87","23.73","56.87","15.25","25.8","34.03","4.84","6.34","18.69","2.15","9.5","4.25","22.01","20.24","50.85","41.31","62.5","84.82","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:34:18.000Z","2","","llama2-7b-chat-4k_0.25_64.0_prerotary_wikitext_1","prerotary","1","0.25","64","wikitext","25.77","5.21","25.87","23.73","56.87","15.25","25.8","34.03","4.84","6.34","18.69","2.15","9.5","4.25","22.01","20.24","50.85","41.31","62.5","84.82","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:33:52.000Z","4","","llama2-7b-chat-4k_0.25_32.0_postrotary_wikitext_0","postrotary","0","0.25","32","wikitext","26.2","4.72","27.01","21.77","59.54","14.75","26.16","33.81","4.75","6.3","17.8","1.5","8","2.5","22.09","19.93","53.44","41.16","63.5","85.64","0.14"
"LongBench Eval","finished","-","","","2024-08-04T16:33:25.000Z","3","","llama2-7b-chat-4k_0.5_64.0_prerotary_wikitext_0","prerotary","0","0.5","64","wikitext","32.19","6.86","27.53","27.4","57.59","18.75","25.95","37.81","8.66","7.79","17.56","1.9","7","5.27","24.28","21.03","51.77","40.88","63.5","83.85","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:32:59.000Z","3","","llama2-7b-chat-4k_0.5_32.0_prerotary_wikitext_1","prerotary","1","0.5","32","wikitext","31","6.39","27.11","27.53","57.24","17.75","26.13","37.28","8.27","7.81","18.26","2.4","6.5","4.67","24.69","20.83","52.22","40.85","63","83.81","0.13"
"LongBench Eval","finished","-","","","2024-08-04T16:32:32.000Z","4","","llama2-7b-chat-4k_0.5_32.0_postrotary_wikitext_0","postrotary","0","0.5","32","wikitext","31.93","6.38","27.31","27.07","58.6","19","25.87","35.91","8.18","7.68","17.39","1.92","8","8.17","24.32","20.89","52.07","41.49","63.5","83.47","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:32:06.000Z","2","","llama2-7b-chat-4k_0.125_16.0_prerotary_wikitext_1","prerotary","1","0.125","16","wikitext","4.68","1.35","1","1.06","36.59","1.5","10.5","3.64","1.34","0.06","0","1","0.5","0","0.95","0.88","27.86","9.9","22.5","21","1.06"
"LongBench Eval","finished","-","","","2024-08-04T16:31:55.000Z","3","","llama2-7b-chat-4k_0.125_32.0_prerotary_wikitext_1","prerotary","1","0.125","32","wikitext","23.31","3.79","17.74","16.75","47.87","8.5","23.36","18.09","3.39","4.19","4.75","2.64","5.5","3","13.49","14.05","39.92","34.54","57.5","55.91","1.82"
"LongBench Eval","finished","-","","","2024-08-04T16:31:25.000Z","4","","llama2-7b-chat-4k_0.5_32.0_prerotary_wikitext_2","prerotary","2","0.5","32","wikitext","31","6.39","27.11","27.53","57.24","17.75","26.13","37.28","8.27","7.81","18.26","2.4","6.5","4.67","24.69","20.83","52.22","40.85","63","83.81","0.13"
"LongBench Eval","finished","-","","","2024-08-04T16:30:59.000Z","3","","llama2-7b-chat-4k_0.5_16.0_prerotary_wikitext_1","prerotary","1","0.5","16","wikitext","31.24","6.49","26.69","26.01","58.45","17.75","26.32","37.47","6.89","7.68","16.82","2.49","9","7.12","23.34","21.02","51.92","41.5","61","82.22","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:30:33.000Z","3","","llama2-7b-chat-4k_0.125_32.0_prerotary_wikitext_0","prerotary","0","0.125","32","wikitext","23.31","3.79","17.74","16.75","47.87","8.5","23.36","18.09","3.39","4.19","4.75","2.64","5.5","3","13.49","14.05","39.92","34.54","57.5","55.91","1.82"
"LongBench Eval","finished","-","","","2024-08-04T16:30:03.000Z","4","","llama2-7b-chat-4k_0.125_16.0_postrotary_wikitext_0","postrotary","0","0.125","16","wikitext","16.76","9.48","21.27","13.35","47.25","10.75","24.13","19.78","8.72","4.52","3.58","2.65","3","1.75","12.67","14.45","45.22","36.54","53.5","50","7.81"
"LongBench Eval","finished","-","","","2024-08-04T16:29:37.000Z","3","","llama2-7b-chat-4k_0.125_64.0_postrotary_wikitext_1","postrotary","1","0.125","64","wikitext","24.43","4.63","24","24.2","53.65","15.25","25.83","31.47","3.7","6.35","13.66","4.58","4","2.35","18.3","20.56","45.83","39.76","63.5","77.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:29:14.000Z","3","","llama2-7b-chat-4k_0.25_64.0_prerotary_wikitext_2","prerotary","2","0.25","64","wikitext","25.77","5.21","25.87","23.73","56.87","15.25","25.8","34.03","4.84","6.34","18.69","2.15","9.5","4.25","22.01","20.24","50.85","41.31","62.5","84.82","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:28:48.000Z","4","","llama2-7b-chat-4k_0.5_64.0_postrotary_wikitext_1","postrotary","1","0.5","64","wikitext","31.33","6.57","26.9","28.02","58.55","18.5","26.3","36.35","9.13","8.1","16.91","1.92","7.5","6.92","24.38","21.25","52.07","40.92","63.5","83.72","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:28:21.000Z","4","","llama2-7b-chat-4k_0.125_16.0_prerotary_wikitext_0","prerotary","0","0.125","16","wikitext","4.68","1.35","1","1.06","36.59","1.5","10.5","3.64","1.34","0.06","0","1","0.5","0","0.95","0.88","27.86","9.9","22.5","21","1.06"
"LongBench Eval","finished","-","","","2024-08-04T16:28:09.000Z","4","","llama2-7b-chat-4k_0.125_32.0_postrotary_wikitext_2","postrotary","2","0.125","32","wikitext","19.86","7.26","19.61","17.26","51.81","12","25.29","25.74","6.28","5.12","4.9","2.68","4.5","3","14.18","17.2","47.81","34.39","53","57.77","5.85"
"LongBench Eval","finished","-","","","2024-08-04T16:27:43.000Z","2","","llama2-7b-chat-4k_0.5_32.0_prerotary_wikitext_0","prerotary","0","0.5","32","wikitext","31","6.39","27.11","27.53","57.24","17.75","26.13","37.28","8.27","7.81","18.26","2.4","6.5","4.67","24.69","20.83","52.22","40.85","63","83.81","0.13"
"LongBench Eval","finished","-","","","2024-08-04T16:27:16.000Z","4","","llama2-7b-chat-4k_0.125_32.0_prerotary_wikitext_2","prerotary","2","0.125","32","wikitext","23.31","3.79","17.74","16.75","47.87","8.5","23.36","18.09","3.39","4.19","4.75","2.64","5.5","3","13.49","14.05","39.92","34.54","57.5","55.91","1.82"
"LongBench Eval","finished","-","","","2024-08-04T16:26:47.000Z","3","","llama2-7b-chat-4k_0.125_32.0_postrotary_wikitext_0","postrotary","0","0.125","32","wikitext","19.86","7.26","19.61","17.26","51.81","12","25.29","25.74","6.28","5.12","4.9","2.68","4.5","3","14.18","17.2","47.81","34.39","53","57.77","5.85"
"LongBench Eval","finished","-","","","2024-08-04T16:26:18.000Z","5","","llama2-7b-chat-4k_0.25_32.0_postrotary_wikitext_2","postrotary","2","0.25","32","wikitext","26.2","4.72","27.01","21.77","","","","33.81","4.75","6.3","17.8","","","","22.09","","","","","",""
"LongBench Eval","finished","-","","","2024-08-04T16:25:59.000Z","5","","llama2-7b-chat-4k_0.25_16.0_postrotary_wikitext_1","postrotary","1","0.25","16","wikitext","24.03","5.16","26.55","20.37","58.53","15","25.96","32.89","4.57","6.39","16.84","1.98","5.5","4.83","21.65","20.3","50.49","41.55","61.5","79.71","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:25:30.000Z","5","","llama2-7b-chat-4k_0.5_16.0_postrotary_wikitext_2","postrotary","2","0.5","16","wikitext","30.84","6.38","27.71","25.37","58.44","19.25","25.84","33.35","7.26","7.37","16.78","1.69","6.5","7.17","24.45","20.76","51.83","40.85","62.5","84.4","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:25:02.000Z","5","","llama2-7b-chat-4k_0.25_16.0_prerotary_wikitext_1","prerotary","1","0.25","16","wikitext","25.82","3.99","","24.44","","","","30.16","3.66","6.63","12.73","","","","16.91","","","","","",""
"LongBench Eval","finished","-","","","2024-08-04T16:24:56.000Z","3","","llama2-7b-chat-4k_0.25_64.0_postrotary_wikitext_1","postrotary","1","0.25","64","wikitext","26.75","5.2","26.8","25.22","57.98","15.25","26.36","36.44","5.5","6.58","18.7","3.25","8","3","23.59","20.31","53.45","41.23","64.5","86.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:24:29.000Z","5","","llama2-7b-chat-4k_0.5_32.0_postrotary_wikitext_2","postrotary","2","0.5","32","wikitext","31.93","6.38","27.31","27.07","58.6","19","25.87","35.91","8.18","7.68","17.39","1.92","8","8.17","24.32","20.89","52.07","41.49","63.5","83.47","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:24:03.000Z","3","","llama2-7b-chat-4k_0.125_16.0_prerotary_wikitext_2","prerotary","2","0.125","16","wikitext","4.68","1.35","1","1.06","36.59","1.5","10.5","3.64","1.34","0.06","0","1","0.5","0","0.95","0.88","27.86","9.9","22.5","21","1.06"
"LongBench Eval","finished","-","","","2024-08-04T16:23:52.000Z","3","","llama2-7b-chat-4k_0.5_64.0_postrotary_wikitext_2","postrotary","2","0.5","64","wikitext","31.33","6.57","26.9","28.02","58.55","18.5","26.3","36.35","9.13","8.1","16.91","1.92","7.5","6.92","24.38","21.25","52.07","40.92","63.5","83.72","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:23:26.000Z","4","","llama2-7b-chat-4k_0.125_64.0_prerotary_wikitext_0","prerotary","0","0.125","64","wikitext","25.31","4.76","22.03","23.87","51.39","13.5","25.33","23.53","2.98","5.53","10.94","2.64","3","3.42","15.96","20.25","45.26","39.12","57","74.09","0.15"
"LongBench Eval","finished","-","","","2024-08-04T16:23:03.000Z","3","","llama2-7b-chat-4k_0.25_16.0_postrotary_wikitext_0","postrotary","0","0.25","16","wikitext","24.03","5.16","26.55","20.37","58.53","15","25.96","32.89","4.57","6.39","16.84","1.98","5.5","4.83","21.65","20.3","50.49","41.55","61.5","79.71","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:22:37.000Z","2","","llama2-7b-chat-4k_0.25_32.0_prerotary_wikitext_2","prerotary","2","0.25","32","wikitext","28.43","4.97","24.84","22.48","54.7","14","26.06","34.16","4.01","7.83","16.09","2.19","8","2.67","21.01","20.36","47.2","41.68","63.5","82.42","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:22:13.000Z","2","","llama2-7b-chat-4k_0.5_64.0_prerotary_wikitext_1","prerotary","1","0.5","64","wikitext","32.19","6.86","27.53","27.4","57.59","18.75","25.95","37.81","8.66","7.79","17.56","1.9","7","5.27","24.28","21.03","51.77","40.88","63.5","83.85","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:21:46.000Z","3","","llama2-7b-chat-4k_0.5_16.0_postrotary_wikitext_0","postrotary","0","0.5","16","wikitext","30.84","6.38","27.71","25.37","58.44","19.25","25.84","33.35","7.26","7.37","16.78","1.69","6.5","7.17","24.45","20.76","51.83","40.85","62.5","84.4","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:21:20.000Z","3","","llama2-7b-chat-4k_0.25_16.0_prerotary_wikitext_0","prerotary","0","0.25","16","wikitext","25.82","3.99","23.64","24.44","52.36","13.25","25.61","30.16","3.66","6.63","12.73","2.99","4","1.75","16.91","20.38","47.73","40.47","61","76.76","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:20:55.000Z","3","","llama2-7b-chat-4k_0.5_64.0_prerotary_wikitext_2","prerotary","2","0.5","64","wikitext","32.19","6.86","27.53","27.4","57.59","18.75","25.95","37.81","8.66","7.79","17.56","1.9","7","5.27","24.28","21.03","51.77","40.88","63.5","83.85","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:20:29.000Z","3","","llama2-7b-chat-4k_0.125_16.0_postrotary_wikitext_1","postrotary","1","0.125","16","wikitext","16.76","9.48","21.27","13.35","47.25","10.75","24.13","19.78","8.72","4.52","3.58","2.65","3","1.75","12.67","14.45","45.22","36.54","53.5","50","7.81"
"LongBench Eval","finished","-","","","2024-08-04T16:20:03.000Z","3","","llama2-7b-chat-4k_0.25_16.0_postrotary_wikitext_2","postrotary","2","0.25","16","wikitext","24.03","5.16","26.55","20.37","58.53","15","25.96","32.89","4.57","6.39","16.84","1.98","5.5","4.83","21.65","20.3","50.49","41.55","61.5","79.71","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:19:36.000Z","3","","llama2-7b-chat-4k_0.25_32.0_postrotary_wikitext_1","postrotary","1","0.25","32","wikitext","26.2","4.72","27.01","21.77","59.54","14.75","26.16","33.81","4.75","6.3","17.8","1.5","8","2.5","22.09","19.93","53.44","41.16","63.5","85.64","0.14"
"LongBench Eval","finished","-","","","2024-08-04T16:19:10.000Z","3","","llama2-7b-chat-4k_0.25_32.0_prerotary_wikitext_1","prerotary","1","0.25","32","wikitext","28.43","4.97","24.84","22.48","54.7","14","26.06","34.16","4.01","7.83","16.09","2.19","8","2.67","21.01","20.36","47.2","41.68","63.5","82.42","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:18:44.000Z","5","","llama2-7b-chat-4k_0.25_32.0_prerotary_wikitext_0","prerotary","0","0.25","32","wikitext","28.43","4.97","24.84","22.48","54.7","14","26.06","34.16","4.01","7.83","16.09","2.19","8","2.67","21.01","20.36","47.2","41.68","63.5","82.42","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:18:18.000Z","4","","llama2-7b-chat-4k_0.25_64.0_postrotary_wikitext_0","postrotary","0","0.25","64","wikitext","26.75","5.2","26.8","25.22","57.98","15.25","26.36","36.44","5.5","6.58","18.7","3.25","8","3","23.59","20.31","53.45","41.23","64.5","86.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:17:52.000Z","3","","llama2-7b-chat-4k_0.5_16.0_prerotary_wikitext_0","prerotary","0","0.5","16","wikitext","31.24","6.49","26.69","26.01","58.45","17.75","26.32","37.47","6.89","7.68","16.82","2.49","9","7.12","23.34","21.02","51.92","41.5","61","82.22","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:17:27.000Z","3","","llama2-7b-chat-4k_0.5_16.0_prerotary_wikitext_2","prerotary","2","0.5","16","wikitext","31.24","6.49","26.69","26.01","58.45","17.75","26.32","37.47","6.89","7.68","16.82","2.49","9","7.12","23.34","21.02","51.92","41.5","61","82.22","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:17:00.000Z","4","","llama2-7b-chat-4k_0.25_16.0_prerotary_wikitext_2","prerotary","2","0.25","16","wikitext","25.82","3.99","23.64","24.44","52.36","13.25","25.61","30.16","3.66","6.63","12.73","2.99","4","1.75","16.91","20.38","47.73","40.47","61","76.76","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:16:34.000Z","3","","llama2-7b-chat-4k_0.5_16.0_postrotary_wikitext_1","postrotary","1","0.5","16","wikitext","30.84","6.38","27.71","25.37","58.44","19.25","25.84","33.35","7.26","7.37","16.78","1.69","6.5","7.17","24.45","20.76","51.83","40.85","62.5","84.4","0.16"
"LongBench Eval","finished","-","","","2024-08-04T16:16:08.000Z","2","","llama2-7b-chat-4k_0.125_64.0_postrotary_wikitext_0","postrotary","0","0.125","64","wikitext","24.43","4.63","24","24.2","53.65","15.25","25.83","31.47","3.7","6.35","13.66","4.58","4","2.35","18.3","20.56","45.83","39.76","63.5","77.73","0.19"
"LongBench Eval","finished","-","","","2024-08-04T16:15:45.000Z","3","","llama2-7b-chat-4k_0.5_64.0_postrotary_wikitext_0","postrotary","0","0.5","64","wikitext","31.33","6.57","26.9","28.02","58.55","18.5","26.3","36.35","9.13","8.1","16.91","1.92","7.5","6.92","24.38","21.25","52.07","40.92","63.5","83.72","0.17"
"LongBench Eval","finished","-","","","2024-08-04T16:15:20.000Z","3","","llama2-7b-chat-4k_0.125_64.0_prerotary_wikitext_1","prerotary","1","0.125","64","wikitext","25.31","4.76","22.03","23.87","51.39","13.5","25.33","23.53","2.98","5.53","10.94","2.64","3","3.42","15.96","20.25","45.26","39.12","57","74.09","0.15"
"LongBench Eval","finished","-","","","2024-08-04T16:14:57.000Z","3","","llama2-7b-chat-4k_0.125_32.0_postrotary_wikitext_1","postrotary","1","0.125","32","wikitext","19.86","7.26","19.61","17.26","51.81","12","25.29","25.74","6.28","5.12","4.9","2.68","4.5","3","14.18","17.2","47.81","34.39","53","57.77","5.85"
"LongBench Eval","finished","-","","","2024-08-04T16:14:30.000Z","3","","llama2-7b-chat-4k_0.5_32.0_postrotary_wikitext_1","postrotary","1","0.5","32","wikitext","31.93","6.38","27.31","27.07","58.6","19","25.87","35.91","8.18","7.68","17.39","1.92","8","8.17","24.32","20.89","52.07","41.49","63.5","83.47","0.18"
"LongBench Eval","finished","-","","","2024-08-04T16:14:03.000Z","4","","llama2-7b-chat-4k_0.125_16.0_postrotary_wikitext_2","postrotary","2","0.125","16","wikitext","16.76","9.48","21.27","13.35","47.25","10.75","24.13","19.78","8.72","4.52","3.58","2.65","3","1.75","12.67","14.45","45.22","36.54","53.5","50","7.81"
"LongBench Eval","finished","-","","","2024-08-04T16:13:36.000Z","4","","llama2-7b-chat-4k_0.125_64.0_prerotary_wikitext_2","prerotary","2","0.125","64","wikitext","25.31","4.76","22.03","23.87","51.39","13.5","25.33","23.53","2.98","5.53","10.94","2.64","3","3.42","15.96","20.25","45.26","39.12","57","74.09","0.15"

==> figs/rebuttal/variable_r/data/data_all.csv <==
"Name","State","Notes","User","Tags","Created","Runtime","Sweep","method","model","recent_ratio","rotary_type","scaling_factor","sequence_length","top_k","top_r","transform_dataset","compression_ratio.mean","perplexity","arc_challenge_acc_norm","gsm8k_exact_match,strict-match","hellaswag_acc_norm","mmlu_acc","truthfulqa_mc2_acc","winogrande_acc"
"28958952","finished","-","","lm_harness","2024-08-03T18:54:46.000Z","3688","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.5","0.8","wikitext","0.514892578125","","0.5281569965870307","0.4935557240333586","0.7900816570404302","0.6138726677111522","0.4432102937722008","0.7190213101815311"
"28958900","finished","-","","lm_harness","2024-08-03T18:42:26.000Z","5762","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.5","0.8","wikitext","0.57109375","","0.4872013651877133","0.23199393479909025","0.7934674367655845","0.5228599914542088","0.3706146814149692","0.7277032359905288"
"28898905","finished","-","","lm_harness","2024-08-03T10:21:16.000Z","4231","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.8","wikitext","0.5498046875","","0.4607508532423209","0.12736921910538287","0.7589125672176857","0.41539666714143286","0.388404999664025","0.6985003946329913"
"28898767","finished","-","","ppl","2024-08-03T06:34:55.000Z","139","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.8","wikitext","0.5498046875","5.119552135467529","","","","","",""
"28958948","finished","-","","lm_harness","2024-08-03T18:48:47.000Z","3964","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.5","0.8","wikitext","0.514892578125","","0.4539249146757679","0.4935557240333586","0.7613025293766182","0.5954992166358068","0.4380555160484312","0.6779794790844514"
"28958895","finished","-","","lm_harness","2024-08-03T18:42:27.000Z","5790","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.5","0.8","wikitext","0.57109375","","0.4948805460750853","0.22744503411675512","0.7925712009559849","0.5223614869676684","0.3700908776192772","0.7190213101815311"
"28898898","finished","-","","lm_harness","2024-08-03T09:48:10.000Z","4255","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.8","wikitext","0.5498046875","","0.4590443686006826","0.13115996967399546","0.7594104760007967","0.4155390969947301","0.38932703793213574","0.6866614048934491"
"28898760","finished","-","","ppl","2024-08-03T05:51:21.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.8","wikitext","0.5498046875","5.119703769683838","","","","","",""
"28958951","finished","-","","lm_harness","2024-08-03T18:50:41.000Z","3746","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.5","0.7","wikitext","0.381103515625","","0.5255972696245734","0.4791508718726308","0.785202150965943","0.6098846318188292","0.4371447025684993","0.728492501973165"
"28958899","finished","-","","lm_harness","2024-08-03T18:42:27.000Z","5979","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.5","0.7","wikitext","0.4255859375","","0.48976109215017066","0.22820318423047764","0.7937661820354511","0.5215069078478849","0.3696846288536489","0.7308602999210734"
"28898903","finished","-","","lm_harness","2024-08-03T10:06:14.000Z","4230","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.7","wikitext","0.407958984375","","0.45733788395904434","0.13040181956027294","0.758514240191197","0.4138299387551631","0.3871435329676395","0.691397000789266"
"28898765","finished","-","","ppl","2024-08-03T06:10:33.000Z","133","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.7","wikitext","0.407958984375","5.120099067687988","","","","","",""
"28958947","finished","-","","lm_harness","2024-08-03T18:48:53.000Z","3954","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.5","0.7","wikitext","0.381103515625","","0.4215017064846416","0.4518574677786202","0.7470623381796455","0.5854579119783506","0.43243179235555435","0.6574585635359116"
"28958894","finished","-","","lm_harness","2024-08-03T18:41:38.000Z","5927","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.5","0.7","wikitext","0.4255859375","","0.48976109215017066","0.22441243366186503","0.791575383389763","0.5215781227745335","0.3719963953625751","0.7269139700078927"
"28898897","finished","-","","lm_harness","2024-08-03T09:33:28.000Z","4157","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.7","wikitext","0.407958984375","","0.4539249146757679","0.12661106899166036","0.7562238597888866","0.4065660162370033","0.3894727167821642","0.675611681136543"
"28898757","finished","-","","ppl","2024-08-03T05:13:37.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.7","wikitext","0.407958984375","5.119855880737305","","","","","",""
"28898732","finished","-","","ppl","2024-08-03T02:41:30.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.7","wikitext","0.407958984375","5.119855880737305","","","","","",""
"28958950","finished","-","","lm_harness","2024-08-03T18:50:50.000Z","3867","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.5","0.6","wikitext","0.279296875","","0.4761092150170648","0.466262319939348","0.7759410476000796","0.604970801880074","0.4409643108274191","0.6842936069455406"
"28958898","finished","-","","lm_harness","2024-08-03T18:42:27.000Z","6048","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.5","0.6","wikitext","0.305859375","","0.492320819112628","0.22820318423047764","0.7928699462258514","0.5194416749750748","0.3710677098386872","0.7229676400947119"
"28898764","finished","-","","ppl","2024-08-03T06:07:39.000Z","133","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.6","wikitext","0.2900390625","5.122038841247559","","","","","",""
"28958946","finished","-","","lm_harness","2024-08-03T18:48:50.000Z","3801","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.5","0.6","wikitext","0.279296875","","0.4138225255972696","0.4139499620924943","0.7332204740091616","0.5806152969662441","0.4295385649426234","0.6377269139700079"
"28958892","finished","-","","lm_harness","2024-08-03T18:41:36.000Z","6102","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.5","0.6","wikitext","0.305859375","","0.4803754266211604","0.22062168309325247","0.789982075283808","0.5190856003418316","0.372639194001239","0.7308602999210734"
"28898895","finished","-","","lm_harness","2024-08-03T09:31:49.000Z","4184","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.6","wikitext","0.2900390625","","0.44880546075085326","0.1326762699014405","0.7566221868153754","0.40891610881640794","0.38974565788973714","0.6874506708760852"
"28898756","finished","-","","ppl","2024-08-03T05:10:19.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.6","wikitext","0.2900390625","5.120326519012451","","","","","",""
"28958949","finished","-","","lm_harness","2024-08-03T18:50:58.000Z","3874","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.5","0.5","wikitext","0.198974609375","","0.4778156996587031","0.4480667172100076","0.7633937462656841","0.5932915539096995","0.44291174456982607","0.6748224151539068"
"28958897","finished","-","","lm_harness","2024-08-03T18:42:26.000Z","5592","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.5","0.5","wikitext","0.20859375","","0.48976109215017066","0.21834723275208492","0.7902808205536745","0.513886910696482","0.37407851385041513","0.712707182320442"
"28898900","finished","-","","lm_harness","2024-08-03T09:49:57.000Z","4251","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.5","wikitext","0.197509765625","","0.4419795221843004","0.11751326762699014","0.7568213503286197","0.39232303090727816","0.38659098328123015","0.6866614048934491"
"28898762","finished","-","","ppl","2024-08-03T05:53:34.000Z","144","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.5","0.5","wikitext","0.197509765625","5.122377872467041","","","","","",""
"28958945","finished","-","","lm_harness","2024-08-03T18:48:49.000Z","4003","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.5","0.5","wikitext","0.198974609375","","0.3916382252559727","0.3813495072024261","0.7142003584943238","0.5712149266486255","0.43167171172251834","0.6258879242304657"
"28958891","finished","-","","lm_harness","2024-08-03T18:41:34.000Z","5507","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.5","0.5","wikitext","0.20859375","","0.484641638225256","0.21910538286580744","0.7907787293367855","0.5173764421022646","0.374099070392025","0.7166535122336227"
"28898893","finished","-","","lm_harness","2024-08-03T09:12:27.000Z","4286","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.5","wikitext","0.197509765625","","0.4411262798634813","0.14101592115238815","0.7561242780322645","0.3993733086454921","0.3881726293582437","0.6858721389108129"
"28898755","finished","-","","ppl","2024-08-03T02:42:04.000Z","133","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.5","0.5","wikitext","0.197509765625","5.122262001037598","","","","","",""
"28958960","finished","-","","lm_harness","2024-08-03T20:41:35.000Z","3609","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.25","0.8","wikitext","0.514892578125","","0.45051194539249145","0.4336618650492798","0.767078271260705","0.5784076342401367","0.4398908431349848","0.5951065509076559"
"28958909","finished","-","","lm_harness","2024-08-03T18:48:40.000Z","6012","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.25","0.8","wikitext","0.57109375","","0.4906143344709898","0.22062168309325247","0.7907787293367855","0.5190856003418316","0.3723729974827461","0.7205998421468035"
"28898915","finished","-","","lm_harness","2024-08-03T11:18:44.000Z","4350","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.8","wikitext","0.5498046875","","0.42662116040955633","0.11751326762699014","0.754829715196176","0.3972368608460333","0.38112108038626946","0.6692975532754538"
"28898789","finished","-","","ppl","2024-08-03T08:30:01.000Z","131","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.8","wikitext","0.5498046875","5.192226886749268","","","","","",""
"28958956","finished","-","","lm_harness","2024-08-03T18:58:55.000Z","3791","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.25","0.8","wikitext","0.514892578125","","0.32593856655290104","0.44124336618650495","0.6856203943437562","0.5012106537530266","0.4196249598129866","0.5027624309392266"
"28958905","finished","-","","lm_harness","2024-08-03T18:46:30.000Z","6009","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.25","0.8","wikitext","0.57109375","","0.4837883959044368","0.21986353297952996","0.7901812387970524","0.5192280301951289","0.37469554362750823","0.7008681925808997"
"28898909","finished","-","","lm_harness","2024-08-03T10:46:11.000Z","4186","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.8","wikitext","0.5498046875","","0.3796928327645051","0.11448066717210008","0.747361083449512","0.4035037743911124","0.3847262548228661","0.5887924230465666"
"28898776","finished","-","","ppl","2024-08-03T07:36:59.000Z","133","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.8","wikitext","0.5498046875","5.184337615966797","","","","","",""
"28958959","finished","-","","lm_harness","2024-08-03T19:51:54.000Z","3687","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.25","0.7","wikitext","0.381103515625","","0.38139931740614336","0.40333586050037906","0.7406891057558256","0.5293405497792337","0.4251887196435582","0.5327545382794001"
"28958908","finished","-","","lm_harness","2024-08-03T18:48:42.000Z","6016","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.25","0.7","wikitext","0.4255859375","","0.484641638225256","0.21531463229719489","0.7862975502887871","0.5080472867112947","0.3658455693590876","0.7205998421468035"
"28898914","finished","-","","lm_harness","2024-08-03T11:03:30.000Z","4324","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.7","wikitext","0.407958984375","","0.4419795221843004","0.10614101592115238","0.7498506273650667","0.3883349950149551","0.3828557987517931","0.665351223362273"
"28898785","finished","-","","ppl","2024-08-03T07:57:01.000Z","131","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.7","wikitext","0.407958984375","5.198378086090088","","","","","",""
"28958955","finished","-","","lm_harness","2024-08-03T18:58:46.000Z","3807","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.25","0.7","wikitext","0.381103515625","","0.28498293515358364","0.3707354056103108","0.6377215694084843","0.4435977780942886","0.41506005741947366","0.5114443567482242"
"28958903","finished","-","","lm_harness","2024-08-03T18:43:32.000Z","6102","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.25","0.7","wikitext","0.4255859375","","0.46757679180887374","0.20621683093252463","0.7862975502887871","0.5117504628970232","0.3814281336094936","0.6937647987371744"
"28898908","finished","-","","lm_harness","2024-08-03T10:39:30.000Z","4185","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.7","wikitext","0.407958984375","","0.3575085324232082","0.1068991660348749","0.7251543517227644","0.3859849024355505","0.3895740930427495","0.5438042620363063"
"28898772","finished","-","","ppl","2024-08-03T06:56:49.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.7","wikitext","0.407958984375","5.192053318023682","","","","","",""
"28958958","finished","-","","lm_harness","2024-08-03T19:36:14.000Z","3781","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.25","0.6","wikitext","0.279296875","","0.3412969283276451","0.33131159969673996","0.7000597490539733","0.47229739353368466","0.41485122048159245","0.5114443567482242"
"28958907","finished","-","","lm_harness","2024-08-03T18:48:53.000Z","6065","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.25","0.6","wikitext","0.305859375","","0.4616040955631399","0.18271417740712664","0.7779326827325234","0.4952285999145421","0.369108116787028","0.681136543014996"
"28898911","finished","-","","lm_harness","2024-08-03T11:01:04.000Z","4365","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.6","wikitext","0.2900390625","","0.40784982935153585","0.07505686125852919","0.7383987253535153","0.37815126050420167","0.3808613235069192","0.6503551696921863"
"28898783","finished","-","","ppl","2024-08-03T07:55:18.000Z","128","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.6","wikitext","0.2900390625","5.216818332672119","","","","","",""
"28958954","finished","-","","lm_harness","2024-08-03T18:56:46.000Z","3806","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.25","0.6","wikitext","0.279296875","","0.2645051194539249","0.2767247915087187","0.5884285998805019","0.3996581683520866","0.4281267407470962","0.489344909234412"
"28958902","finished","-","","lm_harness","2024-08-03T18:42:33.000Z","6105","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.25","0.6","wikitext","0.305859375","","0.454778156996587","0.18423047763457165","0.7783310097590121","0.4997151402934055","0.3838364009652743","0.6661404893449092"
"28898907","finished","-","","lm_harness","2024-08-03T10:31:07.000Z","4248","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.6","wikitext","0.2900390625","","0.3609215017064846","0.11220621683093251","0.7277434773949413","0.37629967241133744","0.39053079105574906","0.5808997632202052"
"28898770","finished","-","","ppl","2024-08-03T06:52:27.000Z","132","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.6","wikitext","0.2900390625","5.205047130584717","","","","","",""
"28958957","finished","-","","lm_harness","2024-08-03T18:59:42.000Z","4142","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.25","0.5","wikitext","0.198974609375","","0.3148464163822526","0.22062168309325247","0.6463851822346146","0.381142287423444","0.4105324416035076","0.5193370165745856"
"28958906","finished","-","","lm_harness","2024-08-03T18:48:43.000Z","6101","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.25","0.5","wikitext","0.20859375","","0.4197952218430034","0.1508718726307809","0.7452698665604461","0.45969235151687793","0.37551305141996527","0.6179952644041041"
"28898910","finished","-","","lm_harness","2024-08-03T10:46:18.000Z","4353","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.5","wikitext","0.197509765625","","0.3728668941979522","0.03790750568612585","0.6062537343158734","0.34040734938043016","0.3873768141060915","0.6108918705603789"
"28898779","finished","-","","ppl","2024-08-03T07:36:46.000Z","128","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.25","0.5","wikitext","0.197509765625","5.246537208557129","","","","","",""
"28958953","finished","-","","lm_harness","2024-08-03T18:55:45.000Z","3725","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.25","0.5","wikitext","0.198974609375","","0.2525597269624573","0.26914329037149354","0.5373431587333201","0.3639794901011252","0.4313216749523675","0.4996053670086819"
"28958901","finished","-","","lm_harness","2024-08-03T18:42:26.000Z","5991","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.25","0.5","wikitext","0.20859375","","0.4402730375426621","0.17816527672479152","0.77823142800239","0.49017234012248967","0.37794506362891234","0.6535122336227308"
"28898906","finished","-","","lm_harness","2024-08-03T10:25:21.000Z","4301","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.5","wikitext","0.197509765625","","0.3583617747440273","0.09704321455648218","0.7290380402310297","0.3481697763851303","0.38656884356048976","0.5548539857932123"
"28898769","finished","-","","ppl","2024-08-03T06:36:22.000Z","129","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.25","0.5","wikitext","0.197509765625","5.236802101135254","","","","","",""
"28958969","finished","-","","lm_harness","2024-08-03T22:03:56.000Z","3913","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.125","0.8","wikitext","0.514892578125","","0.2790102389078498","0.30477634571645185","0.6625174268074089","0.3968807862127902","0.43210693949695816","0.4932912391475928"
"28958918","finished","-","","lm_harness","2024-08-03T18:48:44.000Z","6056","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.125","0.8","wikitext","0.57109375","","0.4189419795221843","0.12661106899166036","0.7704640509858594","0.4871100982765988","0.38188936508825705","0.5706393054459353"
"28898923","finished","-","","lm_harness","2024-08-03T13:07:59.000Z","4513","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.8","wikitext","0.5498046875","","0.3430034129692833","0.07050796057619409","0.7027484564827724","0.33285856715567586","0.3985832573352729","0.5130228887134964"
"28898806","finished","-","","ppl","2024-08-03T09:11:53.000Z","128","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.8","wikitext","0.5498046875","5.523013591766357","","","","","",""
"28958965","finished","-","","lm_harness","2024-08-03T21:54:08.000Z","3933","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.125","0.8","wikitext","0.514892578125","","0.24061433447098976","0.34040940106141016","0.5356502688707429","0.3260931491240564","0.4014390443320094","0.5082872928176796"
"28958913","finished","-","","lm_harness","2024-08-03T18:48:41.000Z","5968","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.125","0.8","wikitext","0.57109375","","0.4232081911262799","0.1326762699014405","0.7738498307110138","0.4835493519441675","0.3796301714964376","0.5761641673243884"
"28898919","finished","-","","lm_harness","2024-08-03T11:43:16.000Z","4320","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.8","wikitext","0.5498046875","","0.28498293515358364","0.09552691432903716","0.6698864767974507","0.3463894032189147","0.3951043252616485","0.505130228887135"
"28898800","finished","-","","ppl","2024-08-03T08:53:02.000Z","130","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.8","wikitext","0.5498046875","5.366400718688965","","","","","",""
"28958968","finished","-","","lm_harness","2024-08-03T22:03:00.000Z","4194","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.125","0.7","wikitext","0.381103515625","","0.24658703071672355","0.19711902956785443","0.5676160127464649","0.31071072496795327","0.4029166226441085","0.5209155485398579"
"28958917","finished","-","","lm_harness","2024-08-03T18:48:40.000Z","6115","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.125","0.7","wikitext","0.4255859375","","0.3728668941979522","0.0887035633055345","0.7405895239992033","0.43668993020937186","0.38058639741974704","0.5477505919494869"
"28898922","finished","-","","lm_harness","2024-08-03T11:55:47.000Z","4496","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.7","wikitext","0.407958984375","","0.3310580204778157","0.047763457164518575","0.6718781119298944","0.29831932773109243","0.4187345181152952","0.5248618784530387"
"28898805","finished","-","","ppl","2024-08-03T09:05:59.000Z","129","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.7","wikitext","0.407958984375","5.6819329261779785","","","","","",""
"28958964","finished","-","","lm_harness","2024-08-03T21:11:57.000Z","3832","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.125","0.7","wikitext","0.381103515625","","0.22013651877133103","0.23881728582259287","0.4268074088826927","0.28877652756017663","0.41622554723560784","0.5059194948697711"
"28958912","finished","-","","lm_harness","2024-08-03T18:48:40.000Z","6048","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.125","0.7","wikitext","0.4255859375","","0.37457337883959047","0.10386656557998485","0.7424815773750248","0.4222333000997009","0.396783678110217","0.5445935280189423"
"28898918","finished","-","","lm_harness","2024-08-03T11:31:08.000Z","4381","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.7","wikitext","0.407958984375","","0.2627986348122867","0.07808946171341925","0.6137223660625374","0.3010254949437402","0.4134572522680288","0.500394632991318"
"28898798","finished","-","","ppl","2024-08-03T08:45:12.000Z","129","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.7","wikitext","0.407958984375","5.427922248840332","","","","","",""
"28958967","finished","-","","lm_harness","2024-08-03T22:03:02.000Z","4309","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.125","0.6","wikitext","0.279296875","","0.23976109215017063","0.04245640636846096","0.4529974108743278","0.2686227033186156","0.3869378861786026","0.4940805051302289"
"28958915","finished","-","","lm_harness","2024-08-03T18:48:47.000Z","6111","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.125","0.6","wikitext","0.305859375","","0.3447098976109215","0.03184230477634572","0.6474805815574587","0.3744480843184731","0.36938576500402304","0.505130228887135"
"28898921","finished","-","","lm_harness","2024-08-03T11:55:41.000Z","4572","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.6","wikitext","0.2900390625","","0.3046075085324232","0.01971190295678544","0.5729934276040629","0.27866400797607177","0.41572659634905473","0.4688239936858722"
"28898804","finished","-","","ppl","2024-08-03T09:05:47.000Z","129","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.6","wikitext","0.2900390625","6.161665439605713","","","","","",""
"28958962","finished","-","","lm_harness","2024-08-03T21:11:16.000Z","3979","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.125","0.6","wikitext","0.279296875","","0.22610921501706485","0.18498862774829417","0.37651862178848833","0.2772397094430993","0.42625912400560984","0.5130228887134964"
"28958911","finished","-","","lm_harness","2024-08-03T18:48:44.000Z","6099","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.125","0.6","wikitext","0.305859375","","0.35580204778157","0.0803639120545868","0.726548496315475","0.3951716279732232","0.4029268789197287","0.5153906866614049"
"28898917","finished","-","","lm_harness","2024-08-03T11:30:03.000Z","4398","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.6","wikitext","0.2900390625","","0.24061433447098976","0.0576194086429113","0.6002788289185421","0.28770830366044725","0.4130040860754065","0.4877663772691397"
"28898794","finished","-","","ppl","2024-08-03T08:42:00.000Z","129","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.6","wikitext","0.2900390625","6.576335906982422","","","","","",""
"28958966","finished","-","","lm_harness","2024-08-03T21:54:08.000Z","4329","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","fixed","8192","0.125","0.5","wikitext","0.198974609375","","0.21843003412969283","0.006823351023502654","0.3789085839474208","0.23985187295257085","0.4266289085329139","0.5067087608524072"
"28958914","finished","-","","lm_harness","2024-08-03T18:48:45.000Z","6118","","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","fixed","4096","0.125","0.5","wikitext","0.20859375","","0.24744027303754265","0.013646702047005308","0.4506074487153953","0.28272325879504345","0.38239683370235167","0.4932912391475928"
"28898920","finished","-","","lm_harness","2024-08-03T11:43:39.000Z","4458","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.5","wikitext","0.197509765625","","0.2568259385665529","0.006823351023502654","0.32812188807010556","0.2458339267910554","0.44888873485318453","0.510655090765588"
"28898802","finished","-","","ppl","2024-08-03T08:53:18.000Z","127","","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","fixed","4096","0.125","0.5","wikitext","0.197509765625","7.140603542327881","","","","","",""
"28958961","finished","-","","lm_harness","2024-08-03T20:54:15.000Z","4028","","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","fixed","8192","0.125","0.5","wikitext","0.198974609375","","0.242320819112628","0.1243366186504928","0.3359888468432583","0.24939467312348668","0.4405891477828707","0.4909234411996843"
"28958910","finished","-","","lm_harness","2024-08-03T18:48:46.000Z","6103","","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","fixed","4096","0.125","0.5","wikitext","0.20859375","","0.31399317406143346","0.08491281273692192","0.6820354511053575","0.35322603617718273","0.3960571682810731","0.4964483030781373"
"28898916","finished","-","","lm_harness","2024-08-03T11:18:39.000Z","4286","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.5","wikitext","0.197509765625","","0.26535836177474403","0.04927975739196361","0.5319657438757219","0.2625694345534824","0.40505058557057727","0.4972375690607735"
"28898792","finished","-","","ppl","2024-08-03T08:33:07.000Z","134","","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","fixed","4096","0.125","0.5","wikitext","0.197509765625","7.083974361419678","","","","","",""

==> figs/rebuttal/variable_r/data/data_original.csv <==
"Name","Tags","State","scaling_factor","top_k","top_r","method","model","recent_ratio","rotary_type","sequence_length","heavy_ratio","transform_dataset","perplexity","hellaswag_acc_norm","truthfulqa_mc2_acc","winogrande_acc","arc_challenge_acc_norm","gsm8k_exact_match,strict-match","mmlu_acc"
"25800296","ppl","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5966827869415283","","","","","",""
"25800300","lm_harness","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8388767177853017","0.4806653454693596","0.7647987371744278","0.6109215017064846","0.5724033358605004","0.6786782509614016"
"25800265","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7594104760007967","0.38937794092553296","0.691397000789266","0.4607508532423209","0.13191811978771795","0.4136162939752172"
"25800259","ppl","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.119360446929932","","","","","",""
"25800253","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.793168691495718","0.3685859171032335","0.7245461720599842","0.4931740614334471","0.23351023502653528","0.5228599914542088"
"25800250","ppl","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.57283878326416","","","","","",""
"25733577","lm_harness","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8085042820155347","0.42768762568012014","0.7426992896606156","0.5341296928327645","0.3836239575435936","0.5968523002421308"
"25733564","ppl","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.914407730102539","","","","","",""
"25733377","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.565410614013672","","","","","",""
"25731065","lm_harness","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.791575383389763","0.4391402357776073","0.7308602999210734","0.537542662116041","0.49583017437452614","0.6185728528699616"
"25731056","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569675922393799","","","","","",""
"25800297","ppl","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5987162590026855","","","","","",""
"25800301","lm_harness","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8346942840071699","0.48640604940081766","0.7513812154696132","0.6032423208191127","0.5830174374526156","0.6823102122204814"
"25800262","ppl","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.180895805358887","","","","","",""
"25800266","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7590121489743079","0.3866840588683718","0.6858721389108129","0.439419795221843","0.11751326762699014","0.4017946161515454"
"25800255","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7923720374427405","0.37217818615758186","0.7300710339384373","0.4965870307167235","0.22744503411675512","0.5225751317476143"
"25800251","ppl","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.59255313873291","","","","","",""
"25733579","lm_harness","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8030272854013145","0.4327022143026586","0.7300710339384373","0.5307167235494881","0.3752843062926459","0.595285571855861"
"25733566","ppl","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.917144775390625","","","","","",""
"25733380","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5688371658325195","","","","","",""
"25731067","lm_harness","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.785700059749054","0.44175697750380416","0.728492501973165","0.5196245733788396","0.488248673237301","0.6138726677111522"
"25731059","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.571627616882324","","","","","",""
"25800299","ppl","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.604984760284424","","","","","",""
"25800302","lm_harness","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8161720772754432","0.49225575872630095","0.6866614048934491","0.5435153583617748","0.5769522365428355","0.6771115225751317"
"25800263","ppl","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.352898597717285","","","","","",""
"25800267","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7310296753634734","0.394304050966879","0.5169692186266772","0.34982935153583616","0.09552691432903716","0.37337986041874377"
"25800256","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7857996415056762","0.3898104348059277","0.6456195737963694","0.4522184300341297","0.15466262319939347","0.5040592508189716"
"25800252","ppl","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.690340518951416","","","","","",""
"25733581","lm_harness","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.7746464847639912","0.4490203980423037","0.6219415943172849","0.43686006825938567","0.3555724033358605","0.5744195983478138"
"25733568","ppl","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.925470352172852","","","","","",""
"25733382","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5842533111572266","","","","","",""
"25731069","lm_harness","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7740489942242581","0.4469475938618068","0.6164167324388319","0.4377133105802048","0.470811220621683","0.6021934197407777"
"25731061","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.58056116104126","","","","","",""
"25791030","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8385779725154352","0.4685728119992788","0.755327545382794","0.6015358361774744","0.5731614859742229","0.6783221763281584"
"25786646","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8517227643895638","0.4565756095583459","0.7995264404104183","0.6399317406143344","0.799090219863533","0.7490385984902436"
"25786628","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8394742083250348","0.4104766378661523","0.7813733228097869","0.5776450511945392","0.44124336618650495","0.6434268622703319"
"25760558","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.597944498062134","","","","","",""
"25760533","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.565586805343628","","","","","",""
"25760495","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.131918430328369","","","","","",""
"25757025","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6636977195739746","","","","","",""
"25750946","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6379207329217288","0.35361448105564175","0.6187845303867403","0.3506825938566553","0.008339651250947688","0.2573707449081327"
"25750933","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.26750659942627","","","","","",""
"25603290","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7933678550089623","0.37058461619895017","0.7308602999210734","0.4880546075085324","0.23199393479909025","0.5219341974077767"
"25559899","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.5703301429748535","","","","","",""
"25559987","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8084047002589125","0.429863262822292","0.7426992896606156","0.5358361774744027","0.3805913570887035","0.5982765987751033"
"25559914","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.788388767177853","0.4420693398648787","0.7363851617995264","0.5401023890784983","0.4890068233510235","0.6146560319042872"
"25559970","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.914681434631348","","","","","",""
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.570065021514893","","","","","",""
"25486343","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.759609639514041","0.388509299137602","0.6921862667719021","0.4616040955631399","0.13191811978771795","0.4134026491952713"
"25486325","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.119490146636963","","","","","",""
"25791038","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8369846644094802","0.466971155861668","0.7624309392265194","0.5972696245733788","0.5701288855193328","0.672126477709728"
"25786657","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.842162915753834","0.4578045726743603","0.7505919494869772","0.5981228668941979","0.7877179681576952","0.7367896311066799"
"25778449","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8364867556263692","0.39777910100209296","0.7695343330702447","0.5691126279863481","0.41925701288855194","0.6331719128329297"
"25760565","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.604689598083496","","","","","",""
"25760543","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5664730072021484","","","","","",""
"25760509","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.129260301589966","","","","","",""
"25757029","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6665842533111572","","","","","",""
"25750952","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6361282613025294","0.35450851657146837","0.6187845303867403","0.3464163822525597","0.006823351023502654","0.2566585956416465"
"25750938","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.273907661437988","","","","","",""
"25603294","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.792670782712607","0.371367978097456","0.7213891081294396","0.49402730375426623","0.22441243366186503","0.5202962540948582"
"25559992","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8055168293168692","0.43106767907865057","0.7269139700078927","0.5341296928327645","0.36694465504169826","0.5913687508901866"
"25559939","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.004010200500488","","","","","",""
"25559918","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7744473212507469","0.4368153429913754","0.6827150749802684","0.49146757679180886","0.4715693707354056","0.6058253809998576"
"25559954","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.6038637721569409","0.3818910340169178","0.5998421468034728","0.32081911262798635","0.01895375284306293","0.24619000142429853"
"25559975","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.915244102478027","","","","","",""
"25559908","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.574594020843506","","","","","",""
"25559871","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.5707550048828125","","","","","",""
"25486346","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7584146584345748","0.3904522495511526","0.6882399368587214","0.4581911262798634","0.12357846853677028","0.40948582822959695"
"25486333","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.1222944259643555","","","","","",""
"25847299","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7801234813782115","0.36920902495766217","0.7040252565114443","0.4803754266211604","0.22062168309325247","0.5083321464178892"
"25847295","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.574063777923584","","","","","",""
"25847291","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7870942043417646","0.3774548246219844","0.7048145224940805","0.4880546075085324","0.20545868081880211","0.5133884062099416"
"25847287","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.572807312011719","","","","","",""
"25847282","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7517426807408882","0.3890137416652482","0.7024467245461721","0.44283276450511944","0.11144806671721","0.3928927503204672"
"25847278","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.124392986297607","","","","","",""
"25847274","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7460665206134236","0.3940085237065593","0.6771902131018153","0.439419795221843","0.10614101592115238","0.39894601908560035"
"25847269","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.126687526702881","","","","","",""
"25847265","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.7520414260107549","0.4379065844933063","0.664561957379637","0.4726962457337884","0.38286580742987114","0.5729240848881926"
"25847261","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.589272499084473","","","","","",""
"25847225","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.7480581557458673","0.4375683635094058","0.6471981057616417","0.43600682593856654","0.3821076573161486","0.5704315624554906"
"25847221","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.582119464874268","","","","","",""
"25847162","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7922724556861183","0.4222797371613803","0.7292817679558011","0.523037542662116","0.3457164518574678","0.5782652043868395"
"25847158","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.917779445648193","","","","","",""
"25847153","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7914758016331408","0.4264902573015518","0.7253354380426204","0.5247440273037542","0.33965125094768767","0.571143711721977"
"25847149","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.919009685516357","","","","","",""
"25791047","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8291177056363275","0.42266528572932327","0.7348066298342542","0.5742320819112628","0.4344200151630022","0.6571001281868679"
"25786667","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8221469826727743","0.4552955099249204","0.6961325966850829","0.5477815699658704","0.7498104624715694","0.7028201110952855"
"25778458","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8238398725353515","0.3932564891726257","0.728492501973165","0.5460750853242321","0.37452615617892343","0.6084603332858567"
"25760573","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6200785636901855","","","","","",""
"25760550","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.571223258972168","","","","","",""
"25760519","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.1315805912017822","","","","","",""
"25757033","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.685182809829712","","","","","",""
"25750958","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6311491734714201","0.3548769387217829","0.6203630623520127","0.3506825938566553","0.01061410159211524","0.25879504344110527"
"25750941","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.280678749084473","","","","","",""
"25603299","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7845050786695877","0.37389113923192946","0.7008681925808997","0.47952218430034127","0.19863532979529944","0.5097564449508617"
"25560001","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7937661820354511","0.42286123183349295","0.7040252565114443","0.5127986348122867","0.33586050037907506","0.5729240848881926"
"25559961","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5995817566221868","0.3879951027208261","0.5927387529597474","0.32849829351535836","0.021986353297952996","0.24334140435835352"
"25559942","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.034234046936035","","","","","",""
"25559921","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7482573192591118","0.4422764718807803","0.654301499605367","0.439419795221843","0.4040940106141016","0.5697194131890044"
"25559982","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.919318199157715","","","","","",""
"25559911","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.58759069442749","","","","","",""
"25559877","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.573681354522705","","","","","",""
"25486350","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7509460266879108","0.3851372784838075","0.6953433307024467","0.44283276450511944","0.10765731614859744","0.39068508759435977"
"25486340","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.124950408935547","","","","","",""
"25559945","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.10573959350586","","","","","",""
"25559964","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5792670782712607","0.3910183475751795","0.5714285714285714","0.3191126279863481","0.01516300227445034","0.2497507477567298"
"25847325","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.7552280422226648","0.4477567248422913","0.5864246250986582","0.4155290102389078","0.4510993176648976","0.5833214641788919"
"25847318","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.590814590454102","","","","","",""
"25847309","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.7597092212706632","0.4466884914629598","0.5951065509076559","0.4300341296928328","0.43669446550416985","0.5779091297535963"
"25847303","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.596438407897949","","","","","",""
"25846700","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7894841665006971","0.4318677283322285","0.681136543014996","0.5025597269624573","0.3646702047005307","0.5832502492522432"
"25846694","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.9184956550598145","","","","","",""
"25846688","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7923720374427405","0.433689213000743","0.6882399368587214","0.4948805460750853","0.3707354056103108","0.5846033328585671"
"25846682","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.918322563171387","","","","","",""
"25813788","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7920732921728739","0.37125022366126215","0.7166535122336227","0.4854948805460751","0.22062168309325247","0.5176613018088592"
"25813782","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.597415924072266","","","","","",""
"25813775","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7918741286596296","0.3712606511748282","0.7134964483030781","0.4872013651877133","0.21531463229719489","0.5210796182879932"
"25813769","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.599242687225342","","","","","",""
"25813763","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7568213503286197","0.3828883170101558","0.6740331491712708","0.431740614334471","0.10386656557998485","0.3987323743056545"
"25813757","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.190933704376221","","","","","",""
"25813749","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7560246962756423","0.3816747536783676","0.664561957379637","0.4308873720136519","0.10765731614859744","0.3964534966528985"
"25813743","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.19179105758667","","","","","",""
"25791034","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8258315076677952","0.4815815535271792","0.7142857142857143","0.5827645051194539","0.5617892342683851","0.6672126477709728"
"25786649","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8408683529177454","0.456421466140573","0.7134964483030781","0.5750853242320819","0.7975739196360879","0.7312348668280871"
"25778445","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.805417247560247","0.4245758335109295","0.7584846093133386","0.5708191126279863","0.2221379833206975","0.5713573565019228"
"25760560","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6075730323791504","","","","","",""
"25760536","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5727155208587646","","","","","",""
"25760498","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.298577308654785","","","","","",""
"25757026","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.667496681213379","","","","","",""
"25750948","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6365265883290181","0.35660777352407136","0.6148382004735596","0.3387372013651877","0.014404852160727824","0.2599344822674833"
"25750935","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.272433280944824","","","","","",""
"25603291","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7918741286596296","0.3735026313939334","0.7190213101815311","0.4786689419795222","0.221379833206975","0.520153824241561"
"25559902","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.594441890716553","","","","","",""
"25559915","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7653853813981278","0.44324245814074736","0.6093133385951065","0.4343003412969283","0.44655041698256254","0.5832502492522432"
"25559971","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.918498992919922","","","","","",""
"25559989","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.789982075283808","0.4340597889183925","0.7016574585635359","0.492320819112628","0.3616376042456406","0.5824668850591084"
"25559867","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.597938060760498","","","","","",""
"25486344","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7573192591117307","0.3803502447717158","0.6724546172059984","0.4419795221843004","0.11296436694465505","0.3973792906993306"
"25486328","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.188067436218262","","","","","",""
"25847327","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.682832105158335","0.4082579206888715","0.5280189423835833","0.34044368600682595","0.32676269901440486","0.46268337843612023"
"25847320","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.684586524963379","","","","","",""
"25847311","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.6977693686516631","0.4106096102416501","0.4988161010260458","0.3643344709897611","0.34495830174374525","0.4633243127759578"
"25847305","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.659390926361084","","","","","",""
"25846702","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7740489942242581","0.4324986437564132","0.6345698500394633","0.4667235494880546","0.32752084912812734","0.5406637231163652"
"25846696","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.923515319824219","","","","","",""
"25846690","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7721569408484366","0.4228118413103988","0.6093133385951065","0.4590443686006826","0.312357846853677","0.5494943740207947"
"25846684","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.924431324005127","","","","","",""
"25813790","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7666799442342163","0.3636661067031788","0.6527229676400947","0.4453924914675768","0.1804397270659591","0.4863979490101125"
"25813784","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.611794948577881","","","","","",""
"25813777","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7768372834096794","0.3668055205785836","0.664561957379637","0.47013651877133106","0.2001516300227445","0.49529981484119073"
"25813771","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.612802982330322","","","","","",""
"25813765","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7232622983469429","0.3888559876276436","0.632991318074191","0.39505119453924914","0.08567096285064443","0.3721692066657171"
"25813759","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.2121992111206055","","","","","",""
"25813751","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.729237203744274","0.39457766230623575","0.632991318074191","0.4044368600682594","0.08112206216830932","0.35351089588377727"
"25813745","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.221240043640137","","","","","",""
"25791041","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8131846245767775","0.43491963030143105","0.6282557221783741","0.5179180887372014","0.4275966641394996","0.6082466885059108"
"25786659","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7905795658235412","0.4508615860636015","0.5927387529597474","0.4325938566552901","0.7278241091736164","0.6246973365617433"
"25778454","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.7605058753236407","0.4488037267133251","0.6353591160220995","0.5025597269624573","0.15921152388172857","0.5178749465888051"
"25760567","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6584489345550537","","","","","",""
"25760545","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.594161033630371","","","","","",""
"25760515","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.283045768737793","","","","","",""
"25757030","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.695836067199707","","","","","",""
"25750953","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6237801234813782","0.36373645971613416","0.5935280189423836","0.3378839590443686","0.009097801364670205","0.25637373593505197"
"25750939","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.327937126159668","","","","","",""
"25603295","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7739494124676359","0.36893782375013234","0.6890292028413575","0.4616040955631399","0.19863532979529944","0.4880358923230309"
"25559978","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.923322677612305","","","","","",""
"25559919","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6941844254132643","0.4149856856885909","0.5035516969218626","0.3464163822525597","0.3305534495830174","0.44502207662726107"
"25559940","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.347525596618652","","","","","",""
"25559909","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.664792060852051","","","","","",""
"25559995","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7765385381398128","0.4218202338720455","0.6298342541436464","0.4658703071672355","0.32676269901440486","0.5369605469306367"
"25559956","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5805616411073491","0.4005136950633577","0.5816890292028414","0.310580204778157","0.01516300227445034","0.2483264492237573"
"25559873","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.611025810241699","","","","","",""
"25486348","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7343158733320055","0.38354070900934406","0.6361483820047356","0.4121160409556314","0.07960576194086429","0.3642643498077197"
"25486335","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.218506813049316","","","","","",""
"25847329","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.5465046803425613","0.4213928497347162","0.5209155485398579","0.2721843003412969","0.09249431387414708","0.3001709158239567"
"25847322","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","6.952833652496338","","","","","",""
"25847313","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.5363473411670981","0.42318084567787945","0.4964483030781373","0.2764505119453925","0.07202426080363912","0.3051559606893605"
"25847307","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","6.0542683601379395","","","","","",""
"25846704","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.6683927504481179","0.3957689566727011","0.5224940805051302","0.3583617747440273","0.14025777103866566","0.38399088448938895"
"25846698","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.999783992767334","","","","","",""
"25846692","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.6990639314877515","0.38686910621245174","0.516179952644041","0.36177474402730375","0.16982562547384383","0.4275744195983478"
"25846686","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.968904495239258","","","","","",""
"25813792","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.6798446524596694","0.3901599199949672","0.5453827940015785","0.3464163822525597","0.07733131159969674","0.39809143996581686"
"25813786","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.681584358215332","","","","","",""
"25813779","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7187811192989444","0.3970540057687922","0.595895816890292","0.4061433447098976","0.09173616376042457","0.4129753596353796"
"25813773","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.646210193634033","","","","","",""
"25813767","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.5073690499900418","0.4004757336827256","0.5682715074980268","0.32337883959044367","0.0310841546626232","0.29141147984617577"
"25813761","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.334885597229004","","","","","",""
"25813753","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.4832702648874726","0.39667621813176984","0.585635359116022","0.3455631399317406","0.027293404094010616","0.2969662441247686"
"25813747","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.293741703033447","","","","","",""
"25791048","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7316271659032065","0.39486172102758854","0.5603788476716653","0.44795221843003413","0.04852160727824109","0.45549067084460904"
"25786673","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6758613821947819","0.4546449050677891","0.5067087608524072","0.3148464163822526","0.45564821834723274","0.4220908702464036"
"25778460","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.5225054769966142","0.447348301819997","0.5035516969218626","0.2508532423208191","0.02350265352539803","0.2936903574989318"
"25760575","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.9252212047576904","","","","","",""
"25760551","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.757744789123535","","","","","",""
"25760524","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.457080841064453","","","","","",""
"25757036","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.051863193511963","","","","","",""
"25750960","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5833499302927704","0.36721965561677217","0.569060773480663","0.3174061433447099","0.0037907505686125857","0.24569149693775816"
"25750942","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.706406593322754","","","","","",""
"25603300","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7117108145787692","0.3721104655084517","0.5816890292028414","0.3626279863481229","0.07884761182714177","0.4130465745620282"
"25559962","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5268870742879904","0.42956629070405344","0.5201262825572218","0.29180887372013653","0.01288855193328279","0.24761429995727105"
"25559984","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.998578071594238","","","","","",""
"25559943","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.635197639465332","","","","","",""
"25559922","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.5611431985660227","0.4213919601732151","0.5035516969218626","0.2713310580204778","0.09173616376042457","0.3045862412761715"
"25560002","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6694881497709619","0.3957676267538048","0.526440410418311","0.363481228668942","0.14859742228961334","0.38199686654322745"
"25559912","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.055751323699951","","","","","",""
"25559878","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.682851314544678","","","","","",""
"25486351","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5322644891455885","0.400756462159362","0.5935280189423836","0.3609215017064846","0.028051554207733132","0.3099273607748184"
"25486341","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.30444860458374","","","","","",""
"25559946","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.49473762512207","","","","","",""
"25559966","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.4443337980481976","0.4421106635225904","0.5074980268350434","0.2389078498293515","0.014404852160727824","0.24341261928500213"
"25847297","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7719577773351922","0.39323922149767415","0.5666929755327546","0.4087030716723549","0.133434420015163","0.4882495371029768"
"25847293","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.796579360961914","","","","","",""
"25847289","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7719577773351922","0.3853481665819082","0.5509076558800315","0.4232081911262799","0.13570887035633056","0.4883207520296254"
"25847284","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.8279852867126465","","","","","",""
"25847280","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7054371639115714","0.40421574570025953","0.5335438042620363","0.35494880546075086","0.08491281273692192","0.3323600626691354"
"25847272","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.707329217287393","0.40364624366761287","0.5130228887134964","0.34215017064846415","0.0803639120545868","0.3356359492949722"
"25847267","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.49677848815918","","","","","",""
"25847263","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.6419040031866162","0.453496669572949","0.4972375690607735","0.28498293515358364","0.3570887035633055","0.4016521862982481"
"25847258","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.775110244750977","","","","","",""
"25847223","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.6413065126468831","0.43156657245032215","0.4988161010260458","0.2738907849829352","0.3017437452615618","0.3894744338413331"
"25847219","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.78214168548584","","","","","",""
"25847160","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7336188010356502","0.43439392472448657","0.5288082083662194","0.35921501706484643","0.32752084912812734","0.5123913972368609"
"25847156","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.931205749511719","","","","","",""
"25847151","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.723859788886676","0.43334299931204606","0.5082872928176796","0.3583617747440273","0.3297952994692949","0.5006409343398376"
"25847147","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.932610511779785","","","","","",""
"25847276","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.560498237609863","","","","","",""
"25791036","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7692690699063931","0.48207514238865234","0.5090765588003157","0.41723549488054607","0.5087187263078089","0.5830366044722974"
"25786655","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7895837482573193","0.46478787468116106","0.5114443567482242","0.4069965870307167","0.7452615617892343","0.621919954422447"
"25778447","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.6806413065126469","0.3943075758525627","0.5880031570639306","0.46928327645051193","0.10310841546626232","0.4481555333998006"
"25760563","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.641671895980835","","","","","",""
"25760540","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.6284940242767334","","","","","",""
"25760506","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.832683563232422","","","","","",""
"25757027","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6840908527374268","","","","","",""
"25750950","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6037641904003187","0.3623733875048183","0.5280189423835833","0.30119453924914674","0.006823351023502654","0.25487822247543085"
"25750937","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.33014965057373","","","","","",""
"25603292","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7738498307110138","0.38450200619364405","0.5627466456195738","0.41638225255972694","0.14935557240333586","0.48625551915681525"
"25559974","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.931066513061523","","","","","",""
"25559990","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7266480780720972","0.4389374550484908","0.5224940805051302","0.35580204778157","0.33358605003790753","0.5000712149266486"
"25559906","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.735570430755615","","","","","",""
"25559917","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6613224457279426","0.44001996214120814","0.500394632991318","0.2832764505119454","0.31766489764973466","0.40613872667711154"
"25559868","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.815272331237793","","","","","",""
"25486345","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7042421828321052","0.3940167310096283","0.5248618784530387","0.35921501706484643","0.0712661106899166","0.3322176328158382"
"25486330","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.498032093048096","","","","","",""
"25791043","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7006572395937064","0.37876578396346167","0.49171270718232046","0.3267918088737201","0.1152388172858226","0.3922518159806295"
"25786662","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6393148775144394","0.4168713823503772","0.4632991318074191","0.2764505119453925","0.5018953752843063","0.36077481840193704"
"25778456","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.4659430392352122","0.4587911020406345","0.4696132596685083","0.28668941979522183","0.02350265352539803","0.2889901723401225"
"25760568","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.8466618061065674","","","","","",""
"25760547","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.879566192626953","","","","","",""
"25760517","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.92590856552124","","","","","",""
"25757032","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.159029960632324","","","","","",""
"25750957","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5391356303525194","0.37727101658765955","0.5248618784530387","0.2832764505119454","0.002274450341167551","0.24882495371029767"
"25750940","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.801506042480469","","","","","",""
"25603296","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.6185022903804023","0.36791429492452266","0.5209155485398579","0.32081911262798635","0.029567854435178165","0.3639794901011252"
"25559941","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.327961921691896","","","","","",""
"25559920","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.4514041027683728","0.4100215902635391","0.4932912391475928","0.2389078498293515","0.03184230477634572","0.2605042016806723"
"25559997","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6593308105954989","0.4111876393724904","0.5177584846093133","0.29180887372013653","0.18423047763457165","0.3813559322033898"
"25559910","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.578010559082031","","","","","",""
"25559959","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5129456283608843","0.4227307496222759","0.5390686661404893","0.2781569965870307","0.008339651250947688","0.2417034610454351"
"25559981","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.963644504547119","","","","","",""
"25559874","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","5.391216278076172","","","","","",""
"25486349","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5604461262696674","0.4276153575118158","0.4956590370955012","0.3191126279863481","0.022744503411675512","0.2715425153112092"
"25486338","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","6.072926044464111","","","","","",""
"25791052","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.42342162915753834","0.4379863575364882","0.5438042620363063","0.24658703071672355","0.004548900682335102","0.24989317761002705"
"25786676","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.3906592312288389","0.41094686946183206","0.4988161010260458","0.23378839590443687","0.03032600454890068","0.25729952998148414"
"25778463","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.3007369049990042","0.4919123041139344","0.5130228887134964","0.22781569965870307","0.011372251705837756","0.24747187010397376"
"25760577","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","6.979880332946777","","","","","",""
"25760553","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","4.14951229095459","","","","","",""
"25760526","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","6.49625301361084","","","","","",""
"25757038","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","17.1439151763916","","","","","",""
"25750962","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.44503087034455285","0.41279096091245904","0.5082872928176796","0.24061433447098976","0.003032600454890068","0.2475430850306224"
"25750944","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","11.66308879852295","","","","","",""
"25603301","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.3866759609639514","0.42997271949738375","0.5019731649565904","0.2431740614334471","0.006823351023502654","0.23629112662013957"
"25560005","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.36317466640111534","0.431390098571069","0.5217048145224941","0.23976109215017063","0.00530705079605762","0.2460475715710013"
"25559913","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","11.10969066619873","","","","","",""
"25559985","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","5.740403652191162","","","","","",""
"25559944","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","11.588727951049805","","","","","",""
"25559963","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3732324238199562","0.47037194592320225","0.47513812154696133","0.25","0.01516300227445034","0.23493804301381568"
"25559923","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.3270264887472615","0.44306386969826805","0.4704025256511444","0.23293515358361777","0.006823351023502654","0.2380002848597066"
"25559880","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","7.657289981842041","","","","","",""
"25486352","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.3105954989046007","0.4445694307695777","0.49013417521704816","0.25341296928327645","0.0037907505686125857","0.23643355647343683"
"25486342","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","8.051430702209473","","","","","",""
"25559947","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","19.928974151611328","","","","","",""
"25559968","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3013343955387373","0.4849540915347514","0.5130228887134964","0.24658703071672355","0.01061410159211524","0.2410625267055975"
"25760262","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.663590908050537","","","","","",""
"25752179","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.270262718200684","","","","","",""
"25750069","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6383190599482175","0.35285059216433834","0.6235201262825573","0.3532423208191126","0.01895375284306293","0.25637373593505197"
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573107719421387","","","","","",""
"25528663","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.565977096557617","","","","","",""
"25519387","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7603067118103963","0.43832478973011446","0.6732438831886346","0.447098976109215","0.4935557240333586","0.5937900583962399"
"25517044","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.8359888468432584","0.45834213087962034","0.7261247040252565","0.5614334470989761","0.7915087187263078","0.734297108673978"
"25461955","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.5969955921173096","","","","","",""
"25451659","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8324039036048596","0.47324394653287455","0.7426992896606156","0.5853242320819113","0.5648218347232752","0.6722689075630253"
"25451623","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8388767177853017","0.4132157189346308","0.7805840568271507","0.5767918088737202","0.5041698256254739","0.6474861130893035"
"25438860","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1411120891571045","","","","","",""
"25402637","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.569892406463623","","","","","",""
"25325870","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7921728739294961","0.3704698276884186","0.7182320441988951","0.49402730375426623","0.2357846853677028","0.5228599914542088"
"25304591","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.914852142333984","","","","","",""
"25304613","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7989444333798048","0.42154431904688194","0.7056037884767167","0.49829351535836175","0.37452615617892343","0.5800455775530551"
"25295934","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7591117307309301","0.38869149642440887","0.6858721389108129","0.4650170648464163","0.14101592115238815","0.4148981626548925"
"25295918","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.119477272033691","","","","","",""
"25760271","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6672773361206055","","","","","",""
"25750073","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6329416450906195","0.3515035897607165","0.6069455406471981","0.3515358361774744","0.01895375284306293","0.25430850306224184"
"25750059","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.269375801086426","","","","","",""
"25528677","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7992431786496714","0.4622317557234524","0.6290449881610103","0.484641638225256","0.7839272175890827","0.7110810425865262"
"25528666","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5696568489074707","","","","","",""
"25519394","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7254530969926309","0.42674411287266795","0.6164167324388319","0.3993174061433447","0.41091736163760423","0.5788349238000284"
"25461956","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.619624137878418","","","","","",""
"25456211","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.836885082652858","0.4342251303895461","0.7679558011049724","0.5631399317406144","0.5299469294920395","0.6472724683093577"
"25451662","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8170683130850428","0.4351216009203244","0.6961325966850829","0.5366894197952219","0.555724033358605","0.6391539666714143"
"25438865","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.145334243774414","","","","","",""
"25402644","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.93433141708374","","","","","",""
"25402593","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.6016729735112527","0.381433235345325","0.5832675611681136","0.31569965870307165","0.01895375284306293","0.25117504628970233"
"25392040","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","7.997856616973877","","","","","",""
"25342426","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.790479984066919","0.3745990541799568","0.7269139700078927","0.48293515358361777","0.2357846853677028","0.5193704600484261"
"25325864","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573748588562012","","","","","",""
"25304619","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7898824935271859","0.4084129844058267","0.6306235201262825","0.454778156996587","0.33434420015163","0.5514883919669563"
"25304599","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.922060012817383","","","","","",""
"25295970","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7561242780322645","0.38884582506188015","0.6835043409629045","0.4539249146757679","0.14101592115238815","0.40507050277738216"
"25295922","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.120569229125977","","","","","",""
"25847298","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7889862577175861","0.3767954284902871","0.6882399368587214","0.4778156996587031","0.23730098559514784","0.5066942031049708"
"25847294","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.575057029724121","","","","","",""
"25847290","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.76229834694284","0.3748318933367776","0.5808997632202052","0.4581911262798634","0.2327520849128127","0.5092579404643213"
"25847286","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.574340343475342","","","","","",""
"25847281","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7562238597888866","0.38965740062490706","0.6614048934490924","0.44795221843003413","0.12509476876421532","0.3834211650762"
"25847277","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.1232075691223145","","","","","",""
"25847273","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7557259510057758","0.3943275039300524","0.6866614048934491","0.44283276450511944","0.13874147081122062","0.3958125623130608"
"25847268","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.12370491027832","","","","","",""
"25847264","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.7335192192790281","0.424282917110907","0.6337805840568271","0.38822525597269625","0.42077331311599697","0.5684375445093292"
"25847260","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","5.927715301513672","","","","","",""
"25847224","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.7302330213104959","0.4338380167555462","0.6132596685082873","0.4223549488054608","0.397270659590599","0.583677538812135"
"25847220","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","5.794068336486816","","","","","",""
"25847161","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.8002389962158932","0.4333323470401613","0.7237569060773481","0.5204778156996587","0.3623957543593632","0.5901580971371599"
"25847157","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.918147087097168","","","","","",""
"25847152","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.8007369049990042","0.42744021344852035","0.734017363851618","0.5119453924914675","0.3434420015163002","0.5754166073208945"
"25847148","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.922079563140869","","","","","",""
"25760280","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.7217659950256348","","","","","",""
"25750078","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6259709221270663","0.3499603446161947","0.5935280189423836","0.3361774744027304","0.014404852160727824","0.25907990314769974"
"25750064","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.271638870239258","","","","","",""
"25528681","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7665803624775941","0.4677047398963448","0.5927387529597474","0.42662116040955633","0.5693707354056103","0.6848027346531833"
"25519399","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.713802031467835","0.431576192636431","0.5864246250986582","0.4061433447098976","0.39423805913570886","0.5713573565019228"
"25451665","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7618004381597291","0.4163281711080134","0.6172059984214681","0.4778156996587031","0.4927975739196361","0.5893747329440251"
"25451636","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8340967934674368","0.4351395762516369","0.7545382794001578","0.5588737201365188","0.5253980288097043","0.6412191995442245"
"25438902","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.780980110168457","","","","","",""
"25438868","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1456549167633057","","","","","",""
"25402650","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.742853164672852","","","","","",""
"25402603","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5878311093407688","0.39951418280810935","0.5438042620363063","0.3054607508532423","0.01288855193328279","0.2458339267910554"
"25392043","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.013473510742188","","","","","",""
"25342500","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.663517475128174","","","","","",""
"25342431","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.764389563831906","0.3749991011458779","0.611681136543015","0.4616040955631399","0.2350265352539803","0.5135308360632389"
"25325867","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.574462413787842","","","","","",""
"25304607","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.931728839874268","","","","","",""
"25304625","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.738797052380004","0.4057616643117675","0.5706393054459353","0.3387372013651877","0.22062168309325247","0.45954992166358066"
"25295974","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.754829715196176","0.3877088288008084","0.6764009471191792","0.439419795221843","0.12585291887793784","0.3884774248682524"
"25295925","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.12414026260376","","","","","",""
"25402610","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5776737701653057","0.3820340669374045","0.5493291239147593","0.30887372013651876","0.014404852160727824","0.2439111237715425"
"25392047","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.041406631469727","","","","","",""
"25847323","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.6493726349332802","0.42204798899501544","0.5201262825572218","0.302901023890785","0.4071266110689917","0.4559179604045008"
"25847317","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","5.766283988952637","","","","","",""
"25847308","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.7002589125672177","0.4234469401849206","0.5090765588003157","0.32764505119453924","0.4450341167551175","0.5158809286426435"
"25847302","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","5.6461873054504395","","","","","",""
"25846699","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.8040231029675363","0.43608712098377567","0.7158642462509865","0.5341296928327645","0.36694465504169826","0.5979917390685088"
"25846693","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.917882442474365","","","","","",""
"25846687","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7997410874327823","0.4288588846547267","0.6842936069455406","0.5059726962457338","0.3639120545868082","0.5885913687508901"
"25846681","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.917913436889648","","","","","",""
"25813787","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7869946225851424","0.3778019109003933","0.7040252565114443","0.47013651877133106","0.20545868081880211","0.5132459763566444"
"25813781","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.594783782958984","","","","","",""
"25813774","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7896833300139414","0.37686891947401024","0.7079715864246251","0.47440273037542663","0.21986353297952996","0.5165930779091298"
"25813768","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.593433380126953","","","","","",""
"25813762","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7484564827723561","0.3857485491388245","0.5927387529597474","0.4027303754266211","0.10917361637604246","0.3952428428998718"
"25813756","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.184063911437988","","","","","",""
"25813748","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7460665206134236","0.3826770529030417","0.5698500394632992","0.3848122866894198","0.11296436694465505","0.3968807862127902"
"25813742","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.185341835021973","","","","","",""
"25760267","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6777310371398926","","","","","",""
"25750070","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6330412268472416","0.3557703863722109","0.6101026045777427","0.34726962457337884","0.016679302501895376","0.2577980344680245"
"25750055","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.261798858642578","","","","","",""
"25528674","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7490539733120892","0.4767256087461014","0.5153906866614049","0.38054607508532423","0.77710386656558","0.6414328443241704"
"25528664","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5741963386535645","","","","","",""
"25519388","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.6802429794861581","0.4206534252612432","0.4877663772691397","0.31313993174061433","0.4359363153904473","0.4806295399515738"
"25451660","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7999402509460267","0.46465592990871135","0.6164167324388319","0.49146757679180886","0.5784685367702805","0.6303945306936334"
"25451625","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8236407090221072","0.4191433971635911","0.7687450670876085","0.5648464163822525","0.42608036391205456","0.6010539809143997"
"25438861","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.4618794918060303","","","","","",""
"25402640","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.678252220153809","","","","","",""
"25342487","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.6003875732421875","","","","","",""
"25342422","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7882891854212308","0.37620827100335535","0.7071823204419889","0.4786689419795222","0.21834723275208492","0.5192280301951289"
"25325860","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.593684673309326","","","","","",""
"25304593","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","5.205223560333252","","","","","",""
"25304615","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7185819557857","0.4073577779543051","0.5603788476716653","0.3890784982935154","0.24184988627748297","0.45556188577125767"
"25295950","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7519418442541327","0.3815565935724745","0.6211523283346487","0.4121160409556314","0.1068991660348749","0.4042159236575986"
"25295920","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.183786392211914","","","","","",""
"25847326","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.574586735710018","0.41727257862904","0.5074980268350434","0.25853242320819114","0.36315390447308565","0.3696766842330153"
"25847319","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","11.39092254638672","","","","","",""
"25847310","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.6116311491734714","0.4440935841821745","0.489344909234412","0.2687713310580205","0.3025018953752843","0.4205241418601338"
"25847304","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","11.302431106567385","","","","","",""
"25846701","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7870942043417646","0.43200619326014766","0.6400947119179163","0.47013651877133106","0.3373768006065201","0.5576840905853867"
"25846695","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.934417247772217","","","","","",""
"25846689","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.783011352320255","0.43892799320611525","0.6408839779005525","0.4718430034129693","0.3305534495830174","0.5613872667711153"
"25846683","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.933338642120361","","","","","",""
"25813789","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7765385381398128","0.3845434732913381","0.6621941594317285","0.45051194539249145","0.17437452615617893","0.49708018800740633"
"25813783","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.610834121704102","","","","","",""
"25813776","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7810197171878112","0.3845101788393547","0.6771902131018153","0.4650170648464163","0.1956027293404094","0.501709158239567"
"25813770","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.617981910705566","","","","","",""
"25813764","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7220673172674766","0.38748798922694383","0.5209155485398579","0.35665529010238906","0.10386656557998485","0.35992023928215355"
"25813758","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.204888343811035","","","","","",""
"25813750","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7315275841465844","0.38804015011086207","0.5651144435674822","0.36006825938566556","0.11220621683093251","0.38334995014955137"
"25813744","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.2001566886901855","","","","","",""
"25760274","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","3.075624465942383","","","","","",""
"25750074","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6174068910575583","0.3527232512667109","0.5737963693764798","0.3302047781569966","0.014404852160727824","0.25594644637516023"
"25750060","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.263039588928224","","","","","",""
"25528667","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.8592565059661865","","","","","",""
"25528679","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.6140211113324039","0.47863299554291217","0.48382004735595896","0.2773037542662116","0.6732373009855952","0.4118359208090015"
"25519395","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.5738896634136627","0.4212749936498284","0.4869771112865035","0.2790102389078498","0.28278999241849884","0.3869106964819826"
"25451663","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7157936666002789","0.3777352712963225","0.5327545382794001","0.37542662116040953","0.3737680060652009","0.4666001994017946"
"25451631","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8141804421429994","0.4525780907495058","0.7111286503551697","0.4974402730375427","0.44275966641395","0.5956416464891041"
"25438866","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5700902938842773","","","","","",""
"25402646","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","11.445928573608398","","","","","",""
"25402597","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5734913363871739","0.378738746814288","0.5382794001578532","0.29692832764505117","0.016679302501895376","0.2513174761429996"
"25392041","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.319035530090332","","","","","",""
"25342496","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.790586709976196","","","","","",""
"25342428","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7783310097590121","0.3848351702726336","0.6677190213101816","0.4522184300341297","0.199393479909022","0.5032046716991881"
"25325865","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.610202312469482","","","","","",""
"25304601","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","6.5445075035095215","","","","","",""
"25304621","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.6261700856403107","0.3892553261517988","0.4861878453038674","0.25170648464163825","0.01819560272934041","0.3080045577553055"
"25295972","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7258514240191197","0.39157937298596024","0.5659037095501184","0.37372013651877134","0.1023502653525398","0.37743911123771545"
"25295923","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.201748371124268","","","","","",""
"25847328","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.5021907986456882","0.4304343983316528","0.5090765588003157","0.2593856655290102","0.1326762699014405","0.32253240279162515"
"25847321","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","16.210466384887695","","","","","",""
"25847312","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.5267874925313683","0.4239789175685081","0.5153906866614049","0.24829351535836175","0.2092494313874147","0.3500925794046432"
"25847306","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","14.573710441589355","","","","","",""
"25846703","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7491535550687114","0.4264665607502366","0.5564325177584846","0.43600682593856654","0.2896133434420015","0.4924512177752457"
"25846697","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","5.084131717681885","","","","","",""
"25846691","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7739494124676359","0.4355668771469344","0.6029992107340174","0.4343003412969283","0.3290371493555724","0.5137444808431847"
"25846685","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.991354465484619","","","","","",""
"25813791","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.746265684126668","0.3872220308194744","0.5398579321231255","0.40017064846416384","0.21304018195602728","0.4603332858567156"
"25813785","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.909214496612549","","","","","",""
"25813778","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.6398127862975503","0.3832411910847163","0.48539857932123126","0.26109215017064846","0.1895375284306293","0.4529981484119071"
"25813772","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.805412769317627","","","","","",""
"25813766","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.6897032463652659","0.3899390198150383","0.5335438042620363","0.34215017064846415","0.10386656557998485","0.3316479134026492"
"25813760","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.437985420227051","","","","","",""
"25813752","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.6856203943437562","0.38200201404008544","0.5422257300710339","0.3387372013651877","0.1023502653525398","0.3112804443811423"
"25813746","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.425488471984863","","","","","",""
"25760283","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","4.0039520263671875","","","","","",""
"25750079","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5821549492133041","0.3504907118616637","0.5493291239147593","0.310580204778157","0.006823351023502654","0.25430850306224184"
"25750065","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.317561149597168","","","","","",""
"25528670","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","5.672509670257568","","","","","",""
"25528682","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.4190400318661621","0.4717887077587953","0.47592738752959746","0.23293515358361777","0.05307050796057619","0.26983335707164224"
"25519400","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.4899422425811591","0.4209799064272418","0.4806629834254144","0.22866894197952217","0.1281273692191054","0.30900156672838625"
"25451666","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5923122883887671","0.365809033114544","0.5074980268350434","0.28668941979522183","0.15390447308567096","0.3228172624982196"
"25451638","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8059151563433579","0.4556916774735913","0.6558800315706393","0.49146757679180886","0.4692949203942381","0.5799743626264064"
"25438870","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5458860397338867","","","","","",""
"25402651","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","13.2882661819458","","","","","",""
"25402605","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5239992033459471","0.4085608345616765","0.4932912391475928","0.2696245733788396","0.021986353297952996","0.23344252955419456"
"25392044","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.56867790222168","","","","","",""
"25342501","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.256569862365723","","","","","",""
"25342433","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.6152160924118701","0.381030903358937","0.5240726124704025","0.26535836177474403","0.20849128127369215","0.446944879646774"
"25325868","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.808177471160889","","","","","",""
"25304631","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3551085441147182","0.43670932805788254","0.531965272296764","0.2363481228668942","0.01061410159211524","0.2385700042728956"
"25304609","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","7.760853290557861","","","","","",""
"25295975","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6849233220474009","0.3882972828271922","0.5651144435674822","0.3216723549488055","0.10917361637604246","0.3268052983905427"
"25295926","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.442788124084473","","","","","",""
"25402613","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5118502290380402","0.42066165991020704","0.5295974743488555","0.28924914675767915","0.009097801364670205","0.25103261643640506"
"25392049","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.895649909973145","","","","","",""
"25847296","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7634933280223063","0.3860828510147732","0.5816890292028414","0.3967576791808874","0.133434420015163","0.4620424440962826"
"25847292","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.733212471008301","","","","","",""
"25847288","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7727544313881697","0.3892095699586491","0.6124704025256511","0.4232081911262799","0.14480667172100076","0.4837629967241134"
"25847283","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.702908039093018","","","","","",""
"25847279","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.6693885680143398","0.3902973919118697","0.4932912391475928","0.29692832764505117","0.09476876421531465","0.33941034040734935"
"25847275","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.357417106628418","","","","","",""
"25847271","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.6651065524795857","0.4016699261621981","0.5390686661404893","0.3003412969283277","0.08642911296436695","0.34624697336561744"
"25847266","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.373836994171143","","","","","",""
"25847262","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.4251145190201155","0.4026326270864668","0.500394632991318","0.25341296928327645","0.3169067475360121","0.28364905284147557"
"25847257","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","8.049942970275879","","","","","",""
"25847222","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.5351523600876319","0.4182384841447207","0.49013417521704816","0.24488054607508533","0.3411675511751327","0.32815838199686653"
"25847218","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","7.421521186828613","","","","","",""
"25847159","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7785301732722565","0.4356338924239334","0.5335438042620363","0.40017064846416384","0.35633055344958303","0.5477852157812277"
"25847155","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.928853511810303","","","","","",""
"25847150","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7874925313682534","0.4462564779586699","0.5611681136543015","0.4325938566552901","0.3616376042456406","0.5723543654750035"
"25847146","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.929160118103027","","","","","",""
"25760269","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.9821932315826416","","","","","",""
"25750071","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6152160924118701","0.3574771863524383","0.5548539857932123","0.3267918088737201","0.009097801364670205","0.2624982196268338"
"25750057","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.257505416870115","","","","","",""
"25528665","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.623103380203247","","","","","",""
"25528676","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.5624377614021111","0.43911077202676574","0.505130228887135","0.24658703071672355","0.7247915087187263","0.3852015382424156"
"25519391","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.49681338378809","0.41142343966993383","0.4925019731649566","0.2551194539249147","0.31387414708112205","0.30864549209514314"
"25451661","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7228639713204541","0.45276521054003377","0.5067087608524072","0.3370307167235495","0.5549658832448825","0.47151402934054976"
"25451627","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.7189802828121888","0.4458798477559048","0.5808997632202052","0.4197952218430034","0.3434420015163002","0.5029910269192422"
"25438864","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.142669677734375","","","","","",""
"25402642","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","6.8022871017456055","","","","","",""
"25342490","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.635844230651855","","","","","",""
"25342425","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7721569408484366","0.3810490296268774","0.5998421468034728","0.4189419795221843","0.14783927217589082","0.48290841760432984"
"25325863","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.702887535095215","","","","","",""
"25304595","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","9.51668643951416","","","","","",""
"25304617","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.5173272256522605","0.45439173851953063","0.516179952644041","0.257679180887372","0.03032600454890068","0.2798746617290984"
"25295955","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6754630551682932","0.3981541147964667","0.4996053670086819","0.302901023890785","0.08491281273692192","0.3461757584389688"
"25295921","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.360080718994141","","","","","",""
"25760276","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","5.658642292022705","","","","","",""
"25750076","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5712009559848635","0.35034045562400185","0.5232833464877664","0.2832764505119454","0.00530705079605762","0.2533114940891611"
"25750062","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.282200813293455","","","","","",""
"25528668","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","4.251161098480225","","","","","",""
"25528680","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.31905994821748657","0.4738997127865377","0.5043409629044988","0.24573378839590443","0.19711902956785443","0.24718701039737928"
"25519396","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.36387173869747064","0.43623273818099967","0.500394632991318","0.2508532423208191","0.16603487490523122","0.2621421449935907"
"25451664","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5216092411870146","0.3785567399779523","0.46566692975532753","0.23976109215017063","0.17134192570128887","0.27018943170488535"
"25451633","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6702848038239394","0.46584088870523704","0.5185477505919495","0.3216723549488055","0.3730098559514784","0.4220908702464036"
"25438867","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.779587268829346","","","","","",""
"25402648","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","16.35074806213379","","","","","",""
"25402601","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5132443736307508","0.38238881448110223","0.5019731649565904","0.242320819112628","0.01288855193328279","0.2491810283435408"
"25392042","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.967886924743652","","","","","",""
"25342498","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.550010681152344","","","","","",""
"25342429","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7271459868552081","0.4008949606538309","0.5114443567482242","0.33276450511945393","0.09097801364670204","0.39196695627403505"
"25325866","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.966764450073242","","","","","",""
"25304604","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","13.559678077697754","","","","","",""
"25304623","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3485361481776538","0.4638297711610264","0.5019731649565904","0.22525597269624573","0.004548900682335102","0.2360062669135451"
"25295973","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.5997809201354312","0.41717718102045226","0.48855564325177586","0.2696245733788396","0.0621683093252464","0.28379148269477283"
"25295924","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.560550689697266","","","","","",""
"25760285","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","7.042810440063477","","","","","",""
"25750081","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.48615813582951606","0.36541790671607377","0.5177584846093133","0.2593856655290102","0.004548900682335102","0.2412049565588947"
"25750067","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.56020736694336","","","","","",""
"25528671","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","57.67877197265625","","","","","",""
"25528684","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.2700657239593706","0.4927704394026478","0.5067087608524072","0.24061433447098976","0.006823351023502654","0.24761429995727105"
"25519401","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.31597291376219877","0.4637523320236278","0.4925019731649566","0.23122866894197952","0.011372251705837756","0.23614869676684233"
"25451667","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.4693288189603664","0.4032879911844562","0.4972375690607735","0.2354948805460751","0.009097801364670205","0.2477567298105683"
"25451641","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6483768173670583","0.4489371598169724","0.505130228887135","0.29948805460750855","0.38741470811220624","0.39082751744765704"
"25438872","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.689760208129883","","","","","",""
"25402652","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","22.65959930419922","","","","","",""
"25402608","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.42850029874526985","0.3905610197408403","0.5185477505919495","0.25597269624573377","0.01516300227445034","0.24063523714570573"
"25392045","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","10.259202003479004","","","","","",""
"25342502","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","5.524958610534668","","","","","",""
"25342434","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.3481378211511651","0.4606519553972383","0.5209155485398579","0.24146757679180889","0.08794541319181198","0.26499074205953566"
"25325869","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","6.143581867218018","","","","","",""
"25304611","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","20.528947830200195","","","","","",""
"25304633","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.28520215096594304","0.5197622317383324","0.5090765588003157","0.2696245733788396","0.004548900682335102","0.2363623415467882"
"25295976","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.40141406094403503","0.43844700094076966","0.4964483030781373","0.25426621160409557","0.05989385898407885","0.241347386412192"
"25295929","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","7.406162738800049","","","","","",""
"25402616","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.3926508663612826","0.4155271992884738","0.5067087608524072","0.22781569965870307","0.004548900682335102","0.24497934767127189"
"25392051","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","11.350801467895508","","","","","",""
"25860809","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.0625","","","0.6131248755228043","0.3613531445323447","0.5011838989739542","0.2773037542662116","","0.2653468166927788"
"25860808","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.125","","","0.740390360485959","0.32329949487957227","0.5193370165745856","0.3464163822525597","","0.30871670702179177"
"25860807","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.25","","","0.8193586934873531","0.3845044839111996","0.6369376479873717","0.5","","0.5150975644495086"
"25860806","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.0625","","3.874355792999267","","","","","",""
"25860805","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.125","","3.694319009780884","","","","","",""
"25860802","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.25","","3.6188864707946777","","","","","",""
"25801552","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","","0.5985859390559649","0.3317875342039528","0.500394632991318","0.30802047781569963","","0.2579404643213217"
"25801551","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","","0.7226648078072098","0.2896562175214289","0.5224940805051302","0.33532423208191126","","0.28642643498077197"
"25801550","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","","0.776140211113324","0.29817241075084755","0.6416732438831886","0.44368600682593856","","0.41012676256943453"
"25801549","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","4.955096244812012","","","","","",""
"25801548","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","4.701017379760742","","","","","",""
"25801547","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","4.595417022705078","","","","","",""
"25801544","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","","0.5417247560246963","0.3602078844626795","0.49013417521704816","0.2781569965870307","","0.24789915966386555"
"25801543","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","","0.6671977693686517","0.29715721409308854","0.5185477505919495","0.30119453924914674","","0.27624270047001853"
"25801542","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","","0.7409878510256921","0.3186000986474071","0.6179952644041041","0.4052901023890785","","0.3319327731092437"
"25801541","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","5.598397731781006","","","","","",""
"25801539","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","5.145561695098877","","","","","",""
"25801540","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","5.280967712402344","","","","","",""
"25764301","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","","0.5883290181238797","0.29826181500508725","0.5595895816890292","0.3037542662116041","","0.2527417746759721"
"25764298","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","8.081682205200195","","","","","",""
"25764300","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","9.383647918701172","","","","","",""
"25764299","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","8.496569633483887","","","","","",""
"25764303","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","","0.4464250149372635","0.36567534758706566","0.5185477505919495","0.27474402730375425","","0.2333000997008973"
"25764302","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","","0.5400318661621191","0.2960280104578386","0.4988161010260458","0.26535836177474403","","0.23978065802592224"
"25758949","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","5.348944187164307","","","","","",""
"25758947","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","5.080496788024902","","","","","",""
"25758797","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","","0.5601473809998009","0.36779503386584583","0.4830307813733229","0.28498293515358364","","0.259222333000997"
"25758793","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","","0.7053375821549492","0.3040060739440354","0.494869771112865","0.3302047781569966","","0.29155390969947304"
"25758789","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","","0.786197968532165","0.33519453743333455","0.5840568271507498","0.44880546075085326","","0.42436974789915966"
"25755262","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","4.955966949462891","","","","","",""
"25757367","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","","0.5699063931487751","0.35711841654394544","0.5146014206787688","0.28754266211604096","","0.26128756587380714"
"25757366","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","","0.7079267078271261","0.3083788391975664","0.5011838989739542","0.32849829351535836","","0.30394530693633387"
"25757365","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","","0.7684724158534156","0.34902109363845923","0.6440410418310971","0.4539249146757679","","0.4446660019940179"
"25755700","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","5.899316787719727","","","","","",""
"25755698","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","5.705628871917725","","","","","",""
"25755696","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","5.594074726104736","","","","","",""
"25756120","lm_harness","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.840071698864768","0.4853096209851669","0.7632202052091555","0.5972696245733788","0.5837755875663382","0.678963110667996"
"25756118","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","","0.8489344752041426","0.45574839905760206","0.8042620363062352","0.643344709897611","0.8066717210007581","0.7503204671699188"
"25756116","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","","0.8381796454889464","0.4481312334115484","0.7790055248618785","0.5733788395904437","0.5314632297194845","0.6541091012676257"
"25749775","ppl","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","9.269784927368164","","","","","",""
"25749244","lm_harness","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","","0.6390161322445728","0.35243800754310045","0.611681136543015","0.3532423208191126","0.02122820318423048","0.25566158666856575"
"25748973","ppl","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.596696138381958","","","","","",""
"25748970","lm_harness","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8106950806612229","0.4262208348696283","0.739542225730071","0.5392491467576792","0.3858984078847612","0.5964962256088876"
"25748967","ppl","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","4.913976669311523","","","","","",""
"25735392","lm_harness","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","","0.604461262696674","0.3788359680166469","0.6022099447513812","0.32849829351535836","0.01895375284306293","0.2486113089303518"
"25735389","ppl","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","7.967058181762695","","","","","",""
"25735382","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5652647018432617","","","","","",""
"25735380","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7916749651463851","0.4389180272136507","0.7292817679558011","0.5324232081911263","0.5011372251705838","0.621919954422447"
"25735377","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569615364074707","","","","","",""
"25735374","ppl","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","3.1205010414123535","","","","","",""
"25735370","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7937661820354511","0.3690342905139218","0.7221783741120757","0.49146757679180886","0.22971948445792267","0.5205811138014528"
"25735366","ppl","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","4.568020820617676","","","","","",""
"25735364","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7599083847839075","0.3896026744086412","0.6906077348066298","0.46331058020477817","0.13874147081122062","0.4183876940606751"
"25735362","ppl","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","5.110132217407227","","","","","",""

==> figs/results/data/data_all.csv <==
"Name","Tags","State","scaling_factor","top_k","top_r","method","model","recent_ratio","rotary_type","sequence_length","heavy_ratio","transform_dataset","perplexity","hellaswag_acc_norm","truthfulqa_mc2_acc","winogrande_acc","arc_challenge_acc_norm","gsm8k_exact_match,strict-match","mmlu_acc"
"25800296","ppl","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5966827869415283","","","","","",""
"25800300","lm_harness","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8388767177853017","0.4806653454693596","0.7647987371744278","0.6109215017064846","0.5724033358605004","0.6786782509614016"
"25800265","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7594104760007967","0.38937794092553296","0.691397000789266","0.4607508532423209","0.13191811978771795","0.4136162939752172"
"25800259","ppl","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.119360446929932","","","","","",""
"25800253","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.793168691495718","0.3685859171032335","0.7245461720599842","0.4931740614334471","0.23351023502653528","0.5228599914542088"
"25800250","ppl","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.57283878326416","","","","","",""
"25733577","lm_harness","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8085042820155347","0.42768762568012014","0.7426992896606156","0.5341296928327645","0.3836239575435936","0.5968523002421308"
"25733564","ppl","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.914407730102539","","","","","",""
"25733377","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.565410614013672","","","","","",""
"25731065","lm_harness","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.791575383389763","0.4391402357776073","0.7308602999210734","0.537542662116041","0.49583017437452614","0.6185728528699616"
"25731056","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569675922393799","","","","","",""
"25800297","ppl","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5987162590026855","","","","","",""
"25800266","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7590121489743079","0.3866840588683718","0.6858721389108129","0.439419795221843","0.11751326762699014","0.4017946161515454"
"25800301","lm_harness","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8346942840071699","0.48640604940081766","0.7513812154696132","0.6032423208191127","0.5830174374526156","0.6823102122204814"
"25800262","ppl","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.180895805358887","","","","","",""
"25800255","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7923720374427405","0.37217818615758186","0.7300710339384373","0.4965870307167235","0.22744503411675512","0.5225751317476143"
"25800251","ppl","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.59255313873291","","","","","",""
"25733579","lm_harness","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8030272854013145","0.4327022143026586","0.7300710339384373","0.5307167235494881","0.3752843062926459","0.595285571855861"
"25733566","ppl","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.917144775390625","","","","","",""
"25733380","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5688371658325195","","","","","",""
"25731067","lm_harness","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.785700059749054","0.44175697750380416","0.728492501973165","0.5196245733788396","0.488248673237301","0.6138726677111522"
"25731059","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.571627616882324","","","","","",""
"25800299","ppl","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.604984760284424","","","","","",""
"25800302","lm_harness","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8161720772754432","0.49225575872630095","0.6866614048934491","0.5435153583617748","0.5769522365428355","0.6771115225751317"
"25800263","ppl","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.352898597717285","","","","","",""
"25800267","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7310296753634734","0.394304050966879","0.5169692186266772","0.34982935153583616","0.09552691432903716","0.37337986041874377"
"25800256","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7857996415056762","0.3898104348059277","0.6456195737963694","0.4522184300341297","0.15466262319939347","0.5040592508189716"
"25800252","ppl","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.690340518951416","","","","","",""
"25733581","lm_harness","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.7746464847639912","0.4490203980423037","0.6219415943172849","0.43686006825938567","0.3555724033358605","0.5744195983478138"
"25733568","ppl","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.925470352172852","","","","","",""
"25733382","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5842533111572266","","","","","",""
"25731069","lm_harness","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7740489942242581","0.4469475938618068","0.6164167324388319","0.4377133105802048","0.470811220621683","0.6021934197407777"
"25731061","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.58056116104126","","","","","",""
"25791030","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8385779725154352","0.4685728119992788","0.755327545382794","0.6015358361774744","0.5731614859742229","0.6783221763281584"
"25786646","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8517227643895638","0.4565756095583459","0.7995264404104183","0.6399317406143344","0.799090219863533","0.7490385984902436"
"25786628","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8394742083250348","0.4104766378661523","0.7813733228097869","0.5776450511945392","0.44124336618650495","0.6434268622703319"
"25760558","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.597944498062134","","","","","",""
"25760533","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.565586805343628","","","","","",""
"25760495","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.131918430328369","","","","","",""
"25757025","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6636977195739746","","","","","",""
"25750946","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6379207329217288","0.35361448105564175","0.6187845303867403","0.3506825938566553","0.008339651250947688","0.2573707449081327"
"25750933","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.26750659942627","","","","","",""
"25603290","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7933678550089623","0.37058461619895017","0.7308602999210734","0.4880546075085324","0.23199393479909025","0.5219341974077767"
"25559899","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.5703301429748535","","","","","",""
"25559987","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8084047002589125","0.429863262822292","0.7426992896606156","0.5358361774744027","0.3805913570887035","0.5982765987751033"
"25559914","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.788388767177853","0.4420693398648787","0.7363851617995264","0.5401023890784983","0.4890068233510235","0.6146560319042872"
"25559970","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.914681434631348","","","","","",""
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.570065021514893","","","","","",""
"25486343","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.759609639514041","0.388509299137602","0.6921862667719021","0.4616040955631399","0.13191811978771795","0.4134026491952713"
"25486325","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.119490146636963","","","","","",""
"25791038","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8369846644094802","0.466971155861668","0.7624309392265194","0.5972696245733788","0.5701288855193328","0.672126477709728"
"25786657","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.842162915753834","0.4578045726743603","0.7505919494869772","0.5981228668941979","0.7877179681576952","0.7367896311066799"
"25778449","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8364867556263692","0.39777910100209296","0.7695343330702447","0.5691126279863481","0.41925701288855194","0.6331719128329297"
"25760565","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.604689598083496","","","","","",""
"25760543","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5664730072021484","","","","","",""
"25760509","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.129260301589966","","","","","",""
"25757029","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6665842533111572","","","","","",""
"25750952","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6361282613025294","0.35450851657146837","0.6187845303867403","0.3464163822525597","0.006823351023502654","0.2566585956416465"
"25750938","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.273907661437988","","","","","",""
"25603294","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.792670782712607","0.371367978097456","0.7213891081294396","0.49402730375426623","0.22441243366186503","0.5202962540948582"
"25559992","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8055168293168692","0.43106767907865057","0.7269139700078927","0.5341296928327645","0.36694465504169826","0.5913687508901866"
"25559939","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.004010200500488","","","","","",""
"25559918","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7744473212507469","0.4368153429913754","0.6827150749802684","0.49146757679180886","0.4715693707354056","0.6058253809998576"
"25559954","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.6038637721569409","0.3818910340169178","0.5998421468034728","0.32081911262798635","0.01895375284306293","0.24619000142429853"
"25559975","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.915244102478027","","","","","",""
"25559908","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.574594020843506","","","","","",""
"25559871","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.5707550048828125","","","","","",""
"25486346","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7584146584345748","0.3904522495511526","0.6882399368587214","0.4581911262798634","0.12357846853677028","0.40948582822959695"
"25486333","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.1222944259643555","","","","","",""
"25791047","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8291177056363275","0.42266528572932327","0.7348066298342542","0.5742320819112628","0.4344200151630022","0.6571001281868679"
"25786667","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8221469826727743","0.4552955099249204","0.6961325966850829","0.5477815699658704","0.7498104624715694","0.7028201110952855"
"25778458","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8238398725353515","0.3932564891726257","0.728492501973165","0.5460750853242321","0.37452615617892343","0.6084603332858567"
"25760573","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6200785636901855","","","","","",""
"25760550","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.571223258972168","","","","","",""
"25760519","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.1315805912017822","","","","","",""
"25757033","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.685182809829712","","","","","",""
"25750958","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6311491734714201","0.3548769387217829","0.6203630623520127","0.3506825938566553","0.01061410159211524","0.25879504344110527"
"25750941","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.280678749084473","","","","","",""
"25603299","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7845050786695877","0.37389113923192946","0.7008681925808997","0.47952218430034127","0.19863532979529944","0.5097564449508617"
"25560001","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7937661820354511","0.42286123183349295","0.7040252565114443","0.5127986348122867","0.33586050037907506","0.5729240848881926"
"25559961","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5995817566221868","0.3879951027208261","0.5927387529597474","0.32849829351535836","0.021986353297952996","0.24334140435835352"
"25559942","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.034234046936035","","","","","",""
"25559921","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7482573192591118","0.4422764718807803","0.654301499605367","0.439419795221843","0.4040940106141016","0.5697194131890044"
"25559982","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.919318199157715","","","","","",""
"25559911","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.58759069442749","","","","","",""
"25559877","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.573681354522705","","","","","",""
"25486350","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7509460266879108","0.3851372784838075","0.6953433307024467","0.44283276450511944","0.10765731614859744","0.39068508759435977"
"25486340","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.124950408935547","","","","","",""
"25559945","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.10573959350586","","","","","",""
"25559964","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5792670782712607","0.3910183475751795","0.5714285714285714","0.3191126279863481","0.01516300227445034","0.2497507477567298"
"25813788","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7920732921728739","0.37125022366126215","0.7166535122336227","0.4854948805460751","0.22062168309325247","0.5176613018088592"
"25813782","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.597415924072266","","","","","",""
"25813775","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7918741286596296","0.3712606511748282","0.7134964483030781","0.4872013651877133","0.21531463229719489","0.5210796182879932"
"25813769","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.599242687225342","","","","","",""
"25813763","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7568213503286197","0.3828883170101558","0.6740331491712708","0.431740614334471","0.10386656557998485","0.3987323743056545"
"25813757","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.190933704376221","","","","","",""
"25813749","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7560246962756423","0.3816747536783676","0.664561957379637","0.4308873720136519","0.10765731614859744","0.3964534966528985"
"25813743","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.19179105758667","","","","","",""
"25791034","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8258315076677952","0.4815815535271792","0.7142857142857143","0.5827645051194539","0.5617892342683851","0.6672126477709728"
"25786649","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8408683529177454","0.456421466140573","0.7134964483030781","0.5750853242320819","0.7975739196360879","0.7312348668280871"
"25778445","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.805417247560247","0.4245758335109295","0.7584846093133386","0.5708191126279863","0.2221379833206975","0.5713573565019228"
"25760560","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6075730323791504","","","","","",""
"25760536","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5727155208587646","","","","","",""
"25760498","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.298577308654785","","","","","",""
"25757026","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.667496681213379","","","","","",""
"25750948","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6365265883290181","0.35660777352407136","0.6148382004735596","0.3387372013651877","0.014404852160727824","0.2599344822674833"
"25750935","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.272433280944824","","","","","",""
"25603291","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7918741286596296","0.3735026313939334","0.7190213101815311","0.4786689419795222","0.221379833206975","0.520153824241561"
"25559902","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.594441890716553","","","","","",""
"25559915","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7653853813981278","0.44324245814074736","0.6093133385951065","0.4343003412969283","0.44655041698256254","0.5832502492522432"
"25559971","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.918498992919922","","","","","",""
"25559989","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.789982075283808","0.4340597889183925","0.7016574585635359","0.492320819112628","0.3616376042456406","0.5824668850591084"
"25559867","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.597938060760498","","","","","",""
"25486344","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7573192591117307","0.3803502447717158","0.6724546172059984","0.4419795221843004","0.11296436694465505","0.3973792906993306"
"25486328","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.188067436218262","","","","","",""
"25813790","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7666799442342163","0.3636661067031788","0.6527229676400947","0.4453924914675768","0.1804397270659591","0.4863979490101125"
"25813784","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.611794948577881","","","","","",""
"25813777","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7768372834096794","0.3668055205785836","0.664561957379637","0.47013651877133106","0.2001516300227445","0.49529981484119073"
"25813771","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.612802982330322","","","","","",""
"25813765","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7232622983469429","0.3888559876276436","0.632991318074191","0.39505119453924914","0.08567096285064443","0.3721692066657171"
"25813759","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.2121992111206055","","","","","",""
"25813751","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.729237203744274","0.39457766230623575","0.632991318074191","0.4044368600682594","0.08112206216830932","0.35351089588377727"
"25813745","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.221240043640137","","","","","",""
"25791041","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8131846245767775","0.43491963030143105","0.6282557221783741","0.5179180887372014","0.4275966641394996","0.6082466885059108"
"25786659","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7905795658235412","0.4508615860636015","0.5927387529597474","0.4325938566552901","0.7278241091736164","0.6246973365617433"
"25778454","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.7605058753236407","0.4488037267133251","0.6353591160220995","0.5025597269624573","0.15921152388172857","0.5178749465888051"
"25760567","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6584489345550537","","","","","",""
"25760545","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.594161033630371","","","","","",""
"25760515","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.283045768737793","","","","","",""
"25757030","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.695836067199707","","","","","",""
"25750953","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6237801234813782","0.36373645971613416","0.5935280189423836","0.3378839590443686","0.009097801364670205","0.25637373593505197"
"25750939","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.327937126159668","","","","","",""
"25603295","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7739494124676359","0.36893782375013234","0.6890292028413575","0.4616040955631399","0.19863532979529944","0.4880358923230309"
"25559978","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.923322677612305","","","","","",""
"25559940","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.347525596618652","","","","","",""
"25559909","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.664792060852051","","","","","",""
"25559919","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6941844254132643","0.4149856856885909","0.5035516969218626","0.3464163822525597","0.3305534495830174","0.44502207662726107"
"25559995","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7765385381398128","0.4218202338720455","0.6298342541436464","0.4658703071672355","0.32676269901440486","0.5369605469306367"
"25559956","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5805616411073491","0.4005136950633577","0.5816890292028414","0.310580204778157","0.01516300227445034","0.2483264492237573"
"25559873","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.611025810241699","","","","","",""
"25486348","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7343158733320055","0.38354070900934406","0.6361483820047356","0.4121160409556314","0.07960576194086429","0.3642643498077197"
"25486335","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.218506813049316","","","","","",""
"25813792","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.6798446524596694","0.3901599199949672","0.5453827940015785","0.3464163822525597","0.07733131159969674","0.39809143996581686"
"25813786","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.681584358215332","","","","","",""
"25813779","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7187811192989444","0.3970540057687922","0.595895816890292","0.4061433447098976","0.09173616376042457","0.4129753596353796"
"25813773","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.646210193634033","","","","","",""
"25813767","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.5073690499900418","0.4004757336827256","0.5682715074980268","0.32337883959044367","0.0310841546626232","0.29141147984617577"
"25813761","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.334885597229004","","","","","",""
"25813753","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.4832702648874726","0.39667621813176984","0.585635359116022","0.3455631399317406","0.027293404094010616","0.2969662441247686"
"25813747","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.293741703033447","","","","","",""
"25791048","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7316271659032065","0.39486172102758854","0.5603788476716653","0.44795221843003413","0.04852160727824109","0.45549067084460904"
"25786673","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6758613821947819","0.4546449050677891","0.5067087608524072","0.3148464163822526","0.45564821834723274","0.4220908702464036"
"25778460","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.5225054769966142","0.447348301819997","0.5035516969218626","0.2508532423208191","0.02350265352539803","0.2936903574989318"
"25760575","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.9252212047576904","","","","","",""
"25760551","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.757744789123535","","","","","",""
"25760524","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.457080841064453","","","","","",""
"25757036","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.051863193511963","","","","","",""
"25750960","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5833499302927704","0.36721965561677217","0.569060773480663","0.3174061433447099","0.0037907505686125857","0.24569149693775816"
"25750942","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.706406593322754","","","","","",""
"25603300","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7117108145787692","0.3721104655084517","0.5816890292028414","0.3626279863481229","0.07884761182714177","0.4130465745620282"
"25559962","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5268870742879904","0.42956629070405344","0.5201262825572218","0.29180887372013653","0.01288855193328279","0.24761429995727105"
"25559984","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.998578071594238","","","","","",""
"25559943","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.635197639465332","","","","","",""
"25559922","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.5611431985660227","0.4213919601732151","0.5035516969218626","0.2713310580204778","0.09173616376042457","0.3045862412761715"
"25560002","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6694881497709619","0.3957676267538048","0.526440410418311","0.363481228668942","0.14859742228961334","0.38199686654322745"
"25559912","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.055751323699951","","","","","",""
"25559878","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.682851314544678","","","","","",""
"25486351","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5322644891455885","0.400756462159362","0.5935280189423836","0.3609215017064846","0.028051554207733132","0.3099273607748184"
"25486341","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.30444860458374","","","","","",""
"25559946","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.49473762512207","","","","","",""
"25559966","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.4443337980481976","0.4421106635225904","0.5074980268350434","0.2389078498293515","0.014404852160727824","0.24341261928500213"
"25791036","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7692690699063931","0.48207514238865234","0.5090765588003157","0.41723549488054607","0.5087187263078089","0.5830366044722974"
"25786655","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7895837482573193","0.46478787468116106","0.5114443567482242","0.4069965870307167","0.7452615617892343","0.621919954422447"
"25778447","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.6806413065126469","0.3943075758525627","0.5880031570639306","0.46928327645051193","0.10310841546626232","0.4481555333998006"
"25760563","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.641671895980835","","","","","",""
"25760540","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.6284940242767334","","","","","",""
"25760506","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.832683563232422","","","","","",""
"25757027","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6840908527374268","","","","","",""
"25750950","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6037641904003187","0.3623733875048183","0.5280189423835833","0.30119453924914674","0.006823351023502654","0.25487822247543085"
"25750937","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.33014965057373","","","","","",""
"25603292","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7738498307110138","0.38450200619364405","0.5627466456195738","0.41638225255972694","0.14935557240333586","0.48625551915681525"
"25559974","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.931066513061523","","","","","",""
"25559990","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7266480780720972","0.4389374550484908","0.5224940805051302","0.35580204778157","0.33358605003790753","0.5000712149266486"
"25559906","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.735570430755615","","","","","",""
"25559917","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6613224457279426","0.44001996214120814","0.500394632991318","0.2832764505119454","0.31766489764973466","0.40613872667711154"
"25559868","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.815272331237793","","","","","",""
"25486345","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7042421828321052","0.3940167310096283","0.5248618784530387","0.35921501706484643","0.0712661106899166","0.3322176328158382"
"25486330","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.498032093048096","","","","","",""
"25791043","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7006572395937064","0.37876578396346167","0.49171270718232046","0.3267918088737201","0.1152388172858226","0.3922518159806295"
"25786662","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6393148775144394","0.4168713823503772","0.4632991318074191","0.2764505119453925","0.5018953752843063","0.36077481840193704"
"25778456","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.4659430392352122","0.4587911020406345","0.4696132596685083","0.28668941979522183","0.02350265352539803","0.2889901723401225"
"25760568","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.8466618061065674","","","","","",""
"25760547","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.879566192626953","","","","","",""
"25760517","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.92590856552124","","","","","",""
"25757032","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.159029960632324","","","","","",""
"25750957","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5391356303525194","0.37727101658765955","0.5248618784530387","0.2832764505119454","0.002274450341167551","0.24882495371029767"
"25750940","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.801506042480469","","","","","",""
"25603296","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.6185022903804023","0.36791429492452266","0.5209155485398579","0.32081911262798635","0.029567854435178165","0.3639794901011252"
"25559941","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.327961921691896","","","","","",""
"25559920","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.4514041027683728","0.4100215902635391","0.4932912391475928","0.2389078498293515","0.03184230477634572","0.2605042016806723"
"25559997","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6593308105954989","0.4111876393724904","0.5177584846093133","0.29180887372013653","0.18423047763457165","0.3813559322033898"
"25559910","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.578010559082031","","","","","",""
"25559959","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5129456283608843","0.4227307496222759","0.5390686661404893","0.2781569965870307","0.008339651250947688","0.2417034610454351"
"25559981","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.963644504547119","","","","","",""
"25559874","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","5.391216278076172","","","","","",""
"25486349","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5604461262696674","0.4276153575118158","0.4956590370955012","0.3191126279863481","0.022744503411675512","0.2715425153112092"
"25486338","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","6.072926044464111","","","","","",""
"25791052","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.42342162915753834","0.4379863575364882","0.5438042620363063","0.24658703071672355","0.004548900682335102","0.24989317761002705"
"25786676","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.3906592312288389","0.41094686946183206","0.4988161010260458","0.23378839590443687","0.03032600454890068","0.25729952998148414"
"25778463","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.3007369049990042","0.4919123041139344","0.5130228887134964","0.22781569965870307","0.011372251705837756","0.24747187010397376"
"25760577","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","6.979880332946777","","","","","",""
"25760553","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","4.14951229095459","","","","","",""
"25760526","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","6.49625301361084","","","","","",""
"25757038","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","17.1439151763916","","","","","",""
"25750962","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.44503087034455285","0.41279096091245904","0.5082872928176796","0.24061433447098976","0.003032600454890068","0.2475430850306224"
"25750944","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","11.66308879852295","","","","","",""
"25603301","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.3866759609639514","0.42997271949738375","0.5019731649565904","0.2431740614334471","0.006823351023502654","0.23629112662013957"
"25560005","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.36317466640111534","0.431390098571069","0.5217048145224941","0.23976109215017063","0.00530705079605762","0.2460475715710013"
"25559913","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","11.10969066619873","","","","","",""
"25559985","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","5.740403652191162","","","","","",""
"25559944","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","11.588727951049805","","","","","",""
"25559963","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3732324238199562","0.47037194592320225","0.47513812154696133","0.25","0.01516300227445034","0.23493804301381568"
"25559923","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.3270264887472615","0.44306386969826805","0.4704025256511444","0.23293515358361777","0.006823351023502654","0.2380002848597066"
"25559880","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","7.657289981842041","","","","","",""
"25486352","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.3105954989046007","0.4445694307695777","0.49013417521704816","0.25341296928327645","0.0037907505686125857","0.23643355647343683"
"25486342","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","8.051430702209473","","","","","",""
"25559947","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","19.928974151611328","","","","","",""
"25559968","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3013343955387373","0.4849540915347514","0.5130228887134964","0.24658703071672355","0.01061410159211524","0.2410625267055975"
"25760262","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.663590908050537","","","","","",""
"25752179","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.270262718200684","","","","","",""
"25750069","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6383190599482175","0.35285059216433834","0.6235201262825573","0.3532423208191126","0.01895375284306293","0.25637373593505197"
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573107719421387","","","","","",""
"25528663","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.565977096557617","","","","","",""
"25519387","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7603067118103963","0.43832478973011446","0.6732438831886346","0.447098976109215","0.4935557240333586","0.5937900583962399"
"25517044","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.8359888468432584","0.45834213087962034","0.7261247040252565","0.5614334470989761","0.7915087187263078","0.734297108673978"
"25461955","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.5969955921173096","","","","","",""
"25451659","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8324039036048596","0.47324394653287455","0.7426992896606156","0.5853242320819113","0.5648218347232752","0.6722689075630253"
"25451623","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8388767177853017","0.4132157189346308","0.7805840568271507","0.5767918088737202","0.5041698256254739","0.6474861130893035"
"25438860","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1411120891571045","","","","","",""
"25402637","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.569892406463623","","","","","",""
"25325870","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7921728739294961","0.3704698276884186","0.7182320441988951","0.49402730375426623","0.2357846853677028","0.5228599914542088"
"25304591","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.914852142333984","","","","","",""
"25304613","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7989444333798048","0.42154431904688194","0.7056037884767167","0.49829351535836175","0.37452615617892343","0.5800455775530551"
"25295934","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7591117307309301","0.38869149642440887","0.6858721389108129","0.4650170648464163","0.14101592115238815","0.4148981626548925"
"25295918","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.119477272033691","","","","","",""
"25760271","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6672773361206055","","","","","",""
"25750073","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6329416450906195","0.3515035897607165","0.6069455406471981","0.3515358361774744","0.01895375284306293","0.25430850306224184"
"25750059","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.269375801086426","","","","","",""
"25528677","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7992431786496714","0.4622317557234524","0.6290449881610103","0.484641638225256","0.7839272175890827","0.7110810425865262"
"25528666","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5696568489074707","","","","","",""
"25519394","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7254530969926309","0.42674411287266795","0.6164167324388319","0.3993174061433447","0.41091736163760423","0.5788349238000284"
"25461956","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.619624137878418","","","","","",""
"25456211","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.836885082652858","0.4342251303895461","0.7679558011049724","0.5631399317406144","0.5299469294920395","0.6472724683093577"
"25451662","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8170683130850428","0.4351216009203244","0.6961325966850829","0.5366894197952219","0.555724033358605","0.6391539666714143"
"25438865","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.145334243774414","","","","","",""
"25402644","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.93433141708374","","","","","",""
"25402593","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.6016729735112527","0.381433235345325","0.5832675611681136","0.31569965870307165","0.01895375284306293","0.25117504628970233"
"25392040","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","7.997856616973877","","","","","",""
"25342426","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.790479984066919","0.3745990541799568","0.7269139700078927","0.48293515358361777","0.2357846853677028","0.5193704600484261"
"25325864","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573748588562012","","","","","",""
"25304619","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7898824935271859","0.4084129844058267","0.6306235201262825","0.454778156996587","0.33434420015163","0.5514883919669563"
"25304599","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.922060012817383","","","","","",""
"25295970","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7561242780322645","0.38884582506188015","0.6835043409629045","0.4539249146757679","0.14101592115238815","0.40507050277738216"
"25295922","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.120569229125977","","","","","",""
"25760280","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.7217659950256348","","","","","",""
"25750078","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6259709221270663","0.3499603446161947","0.5935280189423836","0.3361774744027304","0.014404852160727824","0.25907990314769974"
"25750064","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.271638870239258","","","","","",""
"25528681","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7665803624775941","0.4677047398963448","0.5927387529597474","0.42662116040955633","0.5693707354056103","0.6848027346531833"
"25519399","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.713802031467835","0.431576192636431","0.5864246250986582","0.4061433447098976","0.39423805913570886","0.5713573565019228"
"25451665","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7618004381597291","0.4163281711080134","0.6172059984214681","0.4778156996587031","0.4927975739196361","0.5893747329440251"
"25451636","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8340967934674368","0.4351395762516369","0.7545382794001578","0.5588737201365188","0.5253980288097043","0.6412191995442245"
"25438902","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.780980110168457","","","","","",""
"25438868","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1456549167633057","","","","","",""
"25402650","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.742853164672852","","","","","",""
"25402603","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5878311093407688","0.39951418280810935","0.5438042620363063","0.3054607508532423","0.01288855193328279","0.2458339267910554"
"25392043","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.013473510742188","","","","","",""
"25342500","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.663517475128174","","","","","",""
"25342431","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.764389563831906","0.3749991011458779","0.611681136543015","0.4616040955631399","0.2350265352539803","0.5135308360632389"
"25325867","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.574462413787842","","","","","",""
"25304607","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.931728839874268","","","","","",""
"25304625","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.738797052380004","0.4057616643117675","0.5706393054459353","0.3387372013651877","0.22062168309325247","0.45954992166358066"
"25295974","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.754829715196176","0.3877088288008084","0.6764009471191792","0.439419795221843","0.12585291887793784","0.3884774248682524"
"25295925","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.12414026260376","","","","","",""
"25402610","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5776737701653057","0.3820340669374045","0.5493291239147593","0.30887372013651876","0.014404852160727824","0.2439111237715425"
"25392047","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.041406631469727","","","","","",""
"25813787","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7869946225851424","0.3778019109003933","0.7040252565114443","0.47013651877133106","0.20545868081880211","0.5132459763566444"
"25813781","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.594783782958984","","","","","",""
"25813774","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7896833300139414","0.37686891947401024","0.7079715864246251","0.47440273037542663","0.21986353297952996","0.5165930779091298"
"25813768","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.593433380126953","","","","","",""
"25813762","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7484564827723561","0.3857485491388245","0.5927387529597474","0.4027303754266211","0.10917361637604246","0.3952428428998718"
"25813756","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.184063911437988","","","","","",""
"25813748","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7460665206134236","0.3826770529030417","0.5698500394632992","0.3848122866894198","0.11296436694465505","0.3968807862127902"
"25813742","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.185341835021973","","","","","",""
"25760267","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6777310371398926","","","","","",""
"25750070","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6330412268472416","0.3557703863722109","0.6101026045777427","0.34726962457337884","0.016679302501895376","0.2577980344680245"
"25750055","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.261798858642578","","","","","",""
"25528674","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7490539733120892","0.4767256087461014","0.5153906866614049","0.38054607508532423","0.77710386656558","0.6414328443241704"
"25528664","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5741963386535645","","","","","",""
"25519388","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.6802429794861581","0.4206534252612432","0.4877663772691397","0.31313993174061433","0.4359363153904473","0.4806295399515738"
"25451660","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7999402509460267","0.46465592990871135","0.6164167324388319","0.49146757679180886","0.5784685367702805","0.6303945306936334"
"25451625","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8236407090221072","0.4191433971635911","0.7687450670876085","0.5648464163822525","0.42608036391205456","0.6010539809143997"
"25438861","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.4618794918060303","","","","","",""
"25402640","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.678252220153809","","","","","",""
"25342487","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.6003875732421875","","","","","",""
"25342422","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7882891854212308","0.37620827100335535","0.7071823204419889","0.4786689419795222","0.21834723275208492","0.5192280301951289"
"25325860","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.593684673309326","","","","","",""
"25304593","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","5.205223560333252","","","","","",""
"25304615","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7185819557857","0.4073577779543051","0.5603788476716653","0.3890784982935154","0.24184988627748297","0.45556188577125767"
"25295950","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7519418442541327","0.3815565935724745","0.6211523283346487","0.4121160409556314","0.1068991660348749","0.4042159236575986"
"25295920","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.183786392211914","","","","","",""
"25813789","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7765385381398128","0.3845434732913381","0.6621941594317285","0.45051194539249145","0.17437452615617893","0.49708018800740633"
"25813783","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.610834121704102","","","","","",""
"25813776","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7810197171878112","0.3845101788393547","0.6771902131018153","0.4650170648464163","0.1956027293404094","0.501709158239567"
"25813770","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.617981910705566","","","","","",""
"25813764","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7220673172674766","0.38748798922694383","0.5209155485398579","0.35665529010238906","0.10386656557998485","0.35992023928215355"
"25813758","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.204888343811035","","","","","",""
"25813750","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7315275841465844","0.38804015011086207","0.5651144435674822","0.36006825938566556","0.11220621683093251","0.38334995014955137"
"25813744","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.2001566886901855","","","","","",""
"25760274","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","3.075624465942383","","","","","",""
"25750074","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6174068910575583","0.3527232512667109","0.5737963693764798","0.3302047781569966","0.014404852160727824","0.25594644637516023"
"25750060","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.263039588928224","","","","","",""
"25528667","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.8592565059661865","","","","","",""
"25528679","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.6140211113324039","0.47863299554291217","0.48382004735595896","0.2773037542662116","0.6732373009855952","0.4118359208090015"
"25519395","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.5738896634136627","0.4212749936498284","0.4869771112865035","0.2790102389078498","0.28278999241849884","0.3869106964819826"
"25451663","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7157936666002789","0.3777352712963225","0.5327545382794001","0.37542662116040953","0.3737680060652009","0.4666001994017946"
"25451631","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8141804421429994","0.4525780907495058","0.7111286503551697","0.4974402730375427","0.44275966641395","0.5956416464891041"
"25438866","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5700902938842773","","","","","",""
"25402646","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","11.445928573608398","","","","","",""
"25402597","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5734913363871739","0.378738746814288","0.5382794001578532","0.29692832764505117","0.016679302501895376","0.2513174761429996"
"25392041","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.319035530090332","","","","","",""
"25342496","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.790586709976196","","","","","",""
"25342428","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7783310097590121","0.3848351702726336","0.6677190213101816","0.4522184300341297","0.199393479909022","0.5032046716991881"
"25325865","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.610202312469482","","","","","",""
"25304601","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","6.5445075035095215","","","","","",""
"25304621","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.6261700856403107","0.3892553261517988","0.4861878453038674","0.25170648464163825","0.01819560272934041","0.3080045577553055"
"25295972","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7258514240191197","0.39157937298596024","0.5659037095501184","0.37372013651877134","0.1023502653525398","0.37743911123771545"
"25295923","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.201748371124268","","","","","",""
"25813791","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.746265684126668","0.3872220308194744","0.5398579321231255","0.40017064846416384","0.21304018195602728","0.4603332858567156"
"25813785","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.909214496612549","","","","","",""
"25813778","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.6398127862975503","0.3832411910847163","0.48539857932123126","0.26109215017064846","0.1895375284306293","0.4529981484119071"
"25813772","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.805412769317627","","","","","",""
"25813766","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.6897032463652659","0.3899390198150383","0.5335438042620363","0.34215017064846415","0.10386656557998485","0.3316479134026492"
"25813760","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.437985420227051","","","","","",""
"25813752","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.6856203943437562","0.38200201404008544","0.5422257300710339","0.3387372013651877","0.1023502653525398","0.3112804443811423"
"25813746","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.425488471984863","","","","","",""
"25760283","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","4.0039520263671875","","","","","",""
"25750079","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5821549492133041","0.3504907118616637","0.5493291239147593","0.310580204778157","0.006823351023502654","0.25430850306224184"
"25750065","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.317561149597168","","","","","",""
"25528670","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","5.672509670257568","","","","","",""
"25528682","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.4190400318661621","0.4717887077587953","0.47592738752959746","0.23293515358361777","0.05307050796057619","0.26983335707164224"
"25519400","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.4899422425811591","0.4209799064272418","0.4806629834254144","0.22866894197952217","0.1281273692191054","0.30900156672838625"
"25451666","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5923122883887671","0.365809033114544","0.5074980268350434","0.28668941979522183","0.15390447308567096","0.3228172624982196"
"25451638","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8059151563433579","0.4556916774735913","0.6558800315706393","0.49146757679180886","0.4692949203942381","0.5799743626264064"
"25438870","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5458860397338867","","","","","",""
"25402651","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","13.2882661819458","","","","","",""
"25402605","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5239992033459471","0.4085608345616765","0.4932912391475928","0.2696245733788396","0.021986353297952996","0.23344252955419456"
"25392044","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.56867790222168","","","","","",""
"25342501","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.256569862365723","","","","","",""
"25342433","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.6152160924118701","0.381030903358937","0.5240726124704025","0.26535836177474403","0.20849128127369215","0.446944879646774"
"25325868","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.808177471160889","","","","","",""
"25304631","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3551085441147182","0.43670932805788254","0.531965272296764","0.2363481228668942","0.01061410159211524","0.2385700042728956"
"25304609","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","7.760853290557861","","","","","",""
"25295975","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6849233220474009","0.3882972828271922","0.5651144435674822","0.3216723549488055","0.10917361637604246","0.3268052983905427"
"25295926","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.442788124084473","","","","","",""
"25402613","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5118502290380402","0.42066165991020704","0.5295974743488555","0.28924914675767915","0.009097801364670205","0.25103261643640506"
"25392049","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.895649909973145","","","","","",""
"25760269","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.9821932315826416","","","","","",""
"25750071","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6152160924118701","0.3574771863524383","0.5548539857932123","0.3267918088737201","0.009097801364670205","0.2624982196268338"
"25750057","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.257505416870115","","","","","",""
"25528665","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.623103380203247","","","","","",""
"25528676","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.5624377614021111","0.43911077202676574","0.505130228887135","0.24658703071672355","0.7247915087187263","0.3852015382424156"
"25519391","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.49681338378809","0.41142343966993383","0.4925019731649566","0.2551194539249147","0.31387414708112205","0.30864549209514314"
"25451661","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7228639713204541","0.45276521054003377","0.5067087608524072","0.3370307167235495","0.5549658832448825","0.47151402934054976"
"25451627","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.7189802828121888","0.4458798477559048","0.5808997632202052","0.4197952218430034","0.3434420015163002","0.5029910269192422"
"25438864","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.142669677734375","","","","","",""
"25402642","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","6.8022871017456055","","","","","",""
"25342490","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.635844230651855","","","","","",""
"25342425","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7721569408484366","0.3810490296268774","0.5998421468034728","0.4189419795221843","0.14783927217589082","0.48290841760432984"
"25325863","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.702887535095215","","","","","",""
"25304595","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","9.51668643951416","","","","","",""
"25304617","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.5173272256522605","0.45439173851953063","0.516179952644041","0.257679180887372","0.03032600454890068","0.2798746617290984"
"25295955","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6754630551682932","0.3981541147964667","0.4996053670086819","0.302901023890785","0.08491281273692192","0.3461757584389688"
"25295921","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.360080718994141","","","","","",""
"25760276","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","5.658642292022705","","","","","",""
"25750076","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5712009559848635","0.35034045562400185","0.5232833464877664","0.2832764505119454","0.00530705079605762","0.2533114940891611"
"25750062","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.282200813293455","","","","","",""
"25528668","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","4.251161098480225","","","","","",""
"25528680","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.31905994821748657","0.4738997127865377","0.5043409629044988","0.24573378839590443","0.19711902956785443","0.24718701039737928"
"25519396","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.36387173869747064","0.43623273818099967","0.500394632991318","0.2508532423208191","0.16603487490523122","0.2621421449935907"
"25451664","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5216092411870146","0.3785567399779523","0.46566692975532753","0.23976109215017063","0.17134192570128887","0.27018943170488535"
"25451633","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6702848038239394","0.46584088870523704","0.5185477505919495","0.3216723549488055","0.3730098559514784","0.4220908702464036"
"25438867","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.779587268829346","","","","","",""
"25402648","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","16.35074806213379","","","","","",""
"25402601","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5132443736307508","0.38238881448110223","0.5019731649565904","0.242320819112628","0.01288855193328279","0.2491810283435408"
"25392042","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.967886924743652","","","","","",""
"25342498","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.550010681152344","","","","","",""
"25342429","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7271459868552081","0.4008949606538309","0.5114443567482242","0.33276450511945393","0.09097801364670204","0.39196695627403505"
"25325866","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.966764450073242","","","","","",""
"25304604","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","13.559678077697754","","","","","",""
"25304623","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3485361481776538","0.4638297711610264","0.5019731649565904","0.22525597269624573","0.004548900682335102","0.2360062669135451"
"25295973","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.5997809201354312","0.41717718102045226","0.48855564325177586","0.2696245733788396","0.0621683093252464","0.28379148269477283"
"25295924","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.560550689697266","","","","","",""
"25760285","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","7.042810440063477","","","","","",""
"25750081","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.48615813582951606","0.36541790671607377","0.5177584846093133","0.2593856655290102","0.004548900682335102","0.2412049565588947"
"25750067","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.56020736694336","","","","","",""
"25528671","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","57.67877197265625","","","","","",""
"25528684","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.2700657239593706","0.4927704394026478","0.5067087608524072","0.24061433447098976","0.006823351023502654","0.24761429995727105"
"25519401","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.31597291376219877","0.4637523320236278","0.4925019731649566","0.23122866894197952","0.011372251705837756","0.23614869676684233"
"25451667","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.4693288189603664","0.4032879911844562","0.4972375690607735","0.2354948805460751","0.009097801364670205","0.2477567298105683"
"25451641","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6483768173670583","0.4489371598169724","0.505130228887135","0.29948805460750855","0.38741470811220624","0.39082751744765704"
"25438872","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.689760208129883","","","","","",""
"25402652","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","22.65959930419922","","","","","",""
"25402608","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.42850029874526985","0.3905610197408403","0.5185477505919495","0.25597269624573377","0.01516300227445034","0.24063523714570573"
"25392045","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","10.259202003479004","","","","","",""
"25342502","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","5.524958610534668","","","","","",""
"25342434","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.3481378211511651","0.4606519553972383","0.5209155485398579","0.24146757679180889","0.08794541319181198","0.26499074205953566"
"25325869","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","6.143581867218018","","","","","",""
"25304611","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","20.528947830200195","","","","","",""
"25304633","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.28520215096594304","0.5197622317383324","0.5090765588003157","0.2696245733788396","0.004548900682335102","0.2363623415467882"
"25295976","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.40141406094403503","0.43844700094076966","0.4964483030781373","0.25426621160409557","0.05989385898407885","0.241347386412192"
"25295929","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","7.406162738800049","","","","","",""
"25402616","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.3926508663612826","0.4155271992884738","0.5067087608524072","0.22781569965870307","0.004548900682335102","0.24497934767127189"
"25392051","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","11.350801467895508","","","","","",""
"25801552","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","","0.5985859390559649","0.3317875342039528","0.500394632991318","0.30802047781569963","","0.2579404643213217"
"25801551","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","","0.7226648078072098","0.2896562175214289","0.5224940805051302","0.33532423208191126","","0.28642643498077197"
"25801550","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","","0.776140211113324","0.29817241075084755","0.6416732438831886","0.44368600682593856","","0.41012676256943453"
"25801549","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","4.955096244812012","","","","","",""
"25801548","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","4.701017379760742","","","","","",""
"25801547","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","4.595417022705078","","","","","",""
"25801544","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","","0.5417247560246963","0.3602078844626795","0.49013417521704816","0.2781569965870307","","0.24789915966386555"
"25801543","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","","0.6671977693686517","0.29715721409308854","0.5185477505919495","0.30119453924914674","","0.27624270047001853"
"25801542","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","","0.7409878510256921","0.3186000986474071","0.6179952644041041","0.4052901023890785","","0.3319327731092437"
"25801541","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","5.598397731781006","","","","","",""
"25801539","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","5.145561695098877","","","","","",""
"25801540","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","5.280967712402344","","","","","",""
"25764298","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","8.081682205200195","","","","","",""
"25764301","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","","0.5883290181238797","0.29826181500508725","0.5595895816890292","0.3037542662116041","","0.2527417746759721"
"25764300","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","9.383647918701172","","","","","",""
"25764299","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","8.496569633483887","","","","","",""
"25764303","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","","0.4464250149372635","0.36567534758706566","0.5185477505919495","0.27474402730375425","","0.2333000997008973"
"25764302","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","","0.5400318661621191","0.2960280104578386","0.4988161010260458","0.26535836177474403","","0.23978065802592224"
"25758949","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","5.348944187164307","","","","","",""
"25758947","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","5.080496788024902","","","","","",""
"25758797","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","","0.5601473809998009","0.36779503386584583","0.4830307813733229","0.28498293515358364","","0.259222333000997"
"25758793","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","","0.7053375821549492","0.3040060739440354","0.494869771112865","0.3302047781569966","","0.29155390969947304"
"25758789","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","","0.786197968532165","0.33519453743333455","0.5840568271507498","0.44880546075085326","","0.42436974789915966"
"25755262","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","4.955966949462891","","","","","",""
"25757367","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","","0.5699063931487751","0.35711841654394544","0.5146014206787688","0.28754266211604096","","0.26128756587380714"
"25757366","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","","0.7079267078271261","0.3083788391975664","0.5011838989739542","0.32849829351535836","","0.30394530693633387"
"25757365","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","","0.7684724158534156","0.34902109363845923","0.6440410418310971","0.4539249146757679","","0.4446660019940179"
"25755700","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","5.899316787719727","","","","","",""
"25755698","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","5.705628871917725","","","","","",""
"25755696","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","5.594074726104736","","","","","",""
"25756120","lm_harness","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.840071698864768","0.4853096209851669","0.7632202052091555","0.5972696245733788","0.5837755875663382","0.678963110667996"
"25756118","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","","0.8489344752041426","0.45574839905760206","0.8042620363062352","0.643344709897611","0.8066717210007581","0.7503204671699188"
"25756116","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","","0.8381796454889464","0.4481312334115484","0.7790055248618785","0.5733788395904437","0.5314632297194845","0.6541091012676257"
"25749775","ppl","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","9.269784927368164","","","","","",""
"25749244","lm_harness","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","","0.6390161322445728","0.35243800754310045","0.611681136543015","0.3532423208191126","0.02122820318423048","0.25566158666856575"
"25748973","ppl","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.596696138381958","","","","","",""
"25748970","lm_harness","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8106950806612229","0.4262208348696283","0.739542225730071","0.5392491467576792","0.3858984078847612","0.5964962256088876"
"25748967","ppl","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","4.913976669311523","","","","","",""
"25735392","lm_harness","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","","0.604461262696674","0.3788359680166469","0.6022099447513812","0.32849829351535836","0.01895375284306293","0.2486113089303518"
"25735389","ppl","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","7.967058181762695","","","","","",""
"25735382","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5652647018432617","","","","","",""
"25735380","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7916749651463851","0.4389180272136507","0.7292817679558011","0.5324232081911263","0.5011372251705838","0.621919954422447"
"25735377","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569615364074707","","","","","",""
"25735374","ppl","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","3.1205010414123535","","","","","",""
"25735370","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7937661820354511","0.3690342905139218","0.7221783741120757","0.49146757679180886","0.22971948445792267","0.5205811138014528"
"25735366","ppl","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","4.568020820617676","","","","","",""
"25735364","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7599083847839075","0.3896026744086412","0.6906077348066298","0.46331058020477817","0.13874147081122062","0.4183876940606751"
"25735362","ppl","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","5.110132217407227","","","","","",""

==> figs/results/data/data_all_final.csv <==
"Name","Tags","State","scaling_factor","top_k","top_r","method","model","recent_ratio","rotary_type","sequence_length","heavy_ratio","transform_dataset","perplexity","hellaswag_acc_norm","truthfulqa_mc2_acc","winogrande_acc","arc_challenge_acc_norm","gsm8k_exact_match,strict-match","mmlu_acc"
"25800296","ppl","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5966827869415283","","","","","",""
"25800300","lm_harness","finished","","0.5","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8388767177853017","0.4806653454693596","0.7647987371744278","0.6109215017064846","0.5724033358605004","0.6786782509614016"
"25800265","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7594104760007967","0.38937794092553296","0.691397000789266","0.4607508532423209","0.13191811978771795","0.4136162939752172"
"25800259","ppl","finished","","0.5","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.119360446929932","","","","","",""
"25800253","lm_harness","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.793168691495718","0.3685859171032335","0.7245461720599842","0.4931740614334471","0.23351023502653528","0.5228599914542088"
"25800250","ppl","finished","","0.5","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.57283878326416","","","","","",""
"25733577","lm_harness","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8085042820155347","0.42768762568012014","0.7426992896606156","0.5341296928327645","0.3836239575435936","0.5968523002421308"
"25733564","ppl","finished","","0.5","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.914407730102539","","","","","",""
"25733377","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.565410614013672","","","","","",""
"25731065","lm_harness","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.791575383389763","0.4391402357776073","0.7308602999210734","0.537542662116041","0.49583017437452614","0.6185728528699616"
"25731056","ppl","finished","","0.5","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569675922393799","","","","","",""
"25800297","ppl","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.5987162590026855","","","","","",""
"25800301","lm_harness","finished","","0.25","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8346942840071699","0.48640604940081766","0.7513812154696132","0.6032423208191127","0.5830174374526156","0.6823102122204814"
"25800262","ppl","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.180895805358887","","","","","",""
"25800266","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7590121489743079","0.3866840588683718","0.6858721389108129","0.439419795221843","0.11751326762699014","0.4017946161515454"
"25800255","lm_harness","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7923720374427405","0.37217818615758186","0.7300710339384373","0.4965870307167235","0.22744503411675512","0.5225751317476143"
"25800251","ppl","finished","","0.25","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.59255313873291","","","","","",""
"25733579","lm_harness","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8030272854013145","0.4327022143026586","0.7300710339384373","0.5307167235494881","0.3752843062926459","0.595285571855861"
"25733566","ppl","finished","","0.25","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.917144775390625","","","","","",""
"25733380","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5688371658325195","","","","","",""
"25731067","lm_harness","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.785700059749054","0.44175697750380416","0.728492501973165","0.5196245733788396","0.488248673237301","0.6138726677111522"
"25731059","ppl","finished","","0.25","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.571627616882324","","","","","",""
"25800299","ppl","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.604984760284424","","","","","",""
"25800302","lm_harness","finished","","0.125","","topk","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.8161720772754432","0.49225575872630095","0.6866614048934491","0.5435153583617748","0.5769522365428355","0.6771115225751317"
"25800263","ppl","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","5.352898597717285","","","","","",""
"25800267","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7310296753634734","0.394304050966879","0.5169692186266772","0.34982935153583616","0.09552691432903716","0.37337986041874377"
"25800256","lm_harness","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7857996415056762","0.3898104348059277","0.6456195737963694","0.4522184300341297","0.15466262319939347","0.5040592508189716"
"25800252","ppl","finished","","0.125","","topk","meta-llama/Llama-2-13b-hf","","","4096","","","4.690340518951416","","","","","",""
"25733581","lm_harness","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","","0.7746464847639912","0.4490203980423037","0.6219415943172849","0.43686006825938567","0.3555724033358605","0.5744195983478138"
"25733568","ppl","finished","","0.125","","topk","mistralai/Mistral-7B-v0.1","","","4096","","","4.925470352172852","","","","","",""
"25733382","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5842533111572266","","","","","",""
"25731069","lm_harness","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7740489942242581","0.4469475938618068","0.6164167324388319","0.4377133105802048","0.470811220621683","0.6021934197407777"
"25731061","ppl","finished","","0.125","","topk","meta-llama/Meta-Llama-3-8B","","","8192","","","5.58056116104126","","","","","",""
"25791030","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8385779725154352","0.4685728119992788","0.755327545382794","0.6015358361774744","0.5731614859742229","0.6783221763281584"
"25786646","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8517227643895638","0.4565756095583459","0.7995264404104183","0.6399317406143344","0.799090219863533","0.7490385984902436"
"25786628","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8394742083250348","0.4104766378661523","0.7813733228097869","0.5776450511945392","0.44124336618650495","0.6434268622703319"
"25760558","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.597944498062134","","","","","",""
"25760533","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.565586805343628","","","","","",""
"25760495","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.131918430328369","","","","","",""
"25757025","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6636977195739746","","","","","",""
"25750946","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6379207329217288","0.35361448105564175","0.6187845303867403","0.3506825938566553","0.008339651250947688","0.2573707449081327"
"25750933","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.26750659942627","","","","","",""
"25603290","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7933678550089623","0.37058461619895017","0.7308602999210734","0.4880546075085324","0.23199393479909025","0.5219341974077767"
"25559899","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.5703301429748535","","","","","",""
"25559987","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8084047002589125","0.429863262822292","0.7426992896606156","0.5358361774744027","0.3805913570887035","0.5982765987751033"
"25559914","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.788388767177853","0.4420693398648787","0.7363851617995264","0.5401023890784983","0.4890068233510235","0.6146560319042872"
"25559970","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.914681434631348","","","","","",""
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.570065021514893","","","","","",""
"25486343","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.759609639514041","0.388509299137602","0.6921862667719021","0.4616040955631399","0.13191811978771795","0.4134026491952713"
"25486325","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.119490146636963","","","","","",""
"25791038","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8369846644094802","0.466971155861668","0.7624309392265194","0.5972696245733788","0.5701288855193328","0.672126477709728"
"25786657","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.842162915753834","0.4578045726743603","0.7505919494869772","0.5981228668941979","0.7877179681576952","0.7367896311066799"
"25778449","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8364867556263692","0.39777910100209296","0.7695343330702447","0.5691126279863481","0.41925701288855194","0.6331719128329297"
"25760565","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.604689598083496","","","","","",""
"25760543","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5664730072021484","","","","","",""
"25760509","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.129260301589966","","","","","",""
"25757029","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6665842533111572","","","","","",""
"25750952","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6361282613025294","0.35450851657146837","0.6187845303867403","0.3464163822525597","0.006823351023502654","0.2566585956416465"
"25750938","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.273907661437988","","","","","",""
"25603294","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.792670782712607","0.371367978097456","0.7213891081294396","0.49402730375426623","0.22441243366186503","0.5202962540948582"
"25559992","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.8055168293168692","0.43106767907865057","0.7269139700078927","0.5341296928327645","0.36694465504169826","0.5913687508901866"
"25559939","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.004010200500488","","","","","",""
"25559918","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7744473212507469","0.4368153429913754","0.6827150749802684","0.49146757679180886","0.4715693707354056","0.6058253809998576"
"25559954","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.6038637721569409","0.3818910340169178","0.5998421468034728","0.32081911262798635","0.01895375284306293","0.24619000142429853"
"25559975","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.915244102478027","","","","","",""
"25559908","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.574594020843506","","","","","",""
"25559871","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.5707550048828125","","","","","",""
"25486346","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7584146584345748","0.3904522495511526","0.6882399368587214","0.4581911262798634","0.12357846853677028","0.40948582822959695"
"25486333","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.1222944259643555","","","","","",""
"25847299","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7801234813782115","0.36920902495766217","0.7040252565114443","0.4803754266211604","0.22062168309325247","0.5083321464178892"
"25847295","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.574063777923584","","","","","",""
"25847291","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7870942043417646","0.3774548246219844","0.7048145224940805","0.4880546075085324","0.20545868081880211","0.5133884062099416"
"25847287","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.572807312011719","","","","","",""
"25847282","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7517426807408882","0.3890137416652482","0.7024467245461721","0.44283276450511944","0.11144806671721","0.3928927503204672"
"25847278","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.124392986297607","","","","","",""
"25847274","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7460665206134236","0.3940085237065593","0.6771902131018153","0.439419795221843","0.10614101592115238","0.39894601908560035"
"25847269","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.126687526702881","","","","","",""
"25847265","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.7520414260107549","0.4379065844933063","0.664561957379637","0.4726962457337884","0.38286580742987114","0.5729240848881926"
"25847261","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.589272499084473","","","","","",""
"25847225","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.7480581557458673","0.4375683635094058","0.6471981057616417","0.43600682593856654","0.3821076573161486","0.5704315624554906"
"25847221","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.582119464874268","","","","","",""
"25847162","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7922724556861183","0.4222797371613803","0.7292817679558011","0.523037542662116","0.3457164518574678","0.5782652043868395"
"25847158","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.917779445648193","","","","","",""
"25847153","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7914758016331408","0.4264902573015518","0.7253354380426204","0.5247440273037542","0.33965125094768767","0.571143711721977"
"25847149","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.919009685516357","","","","","",""
"25791047","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8291177056363275","0.42266528572932327","0.7348066298342542","0.5742320819112628","0.4344200151630022","0.6571001281868679"
"25786667","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8221469826727743","0.4552955099249204","0.6961325966850829","0.5477815699658704","0.7498104624715694","0.7028201110952855"
"25778458","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.8238398725353515","0.3932564891726257","0.728492501973165","0.5460750853242321","0.37452615617892343","0.6084603332858567"
"25760573","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6200785636901855","","","","","",""
"25760550","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.571223258972168","","","","","",""
"25760519","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.1315805912017822","","","","","",""
"25757033","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.685182809829712","","","","","",""
"25750958","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6311491734714201","0.3548769387217829","0.6203630623520127","0.3506825938566553","0.01061410159211524","0.25879504344110527"
"25750941","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.280678749084473","","","","","",""
"25603299","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7845050786695877","0.37389113923192946","0.7008681925808997","0.47952218430034127","0.19863532979529944","0.5097564449508617"
"25560001","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7937661820354511","0.42286123183349295","0.7040252565114443","0.5127986348122867","0.33586050037907506","0.5729240848881926"
"25559961","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5995817566221868","0.3879951027208261","0.5927387529597474","0.32849829351535836","0.021986353297952996","0.24334140435835352"
"25559942","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.034234046936035","","","","","",""
"25559921","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7482573192591118","0.4422764718807803","0.654301499605367","0.439419795221843","0.4040940106141016","0.5697194131890044"
"25559982","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.919318199157715","","","","","",""
"25559911","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.58759069442749","","","","","",""
"25559877","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.573681354522705","","","","","",""
"25486350","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7509460266879108","0.3851372784838075","0.6953433307024467","0.44283276450511944","0.10765731614859744","0.39068508759435977"
"25486340","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.124950408935547","","","","","",""
"25559945","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.10573959350586","","","","","",""
"25559964","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5792670782712607","0.3910183475751795","0.5714285714285714","0.3191126279863481","0.01516300227445034","0.2497507477567298"
"25847325","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.7552280422226648","0.4477567248422913","0.5864246250986582","0.4155290102389078","0.4510993176648976","0.5833214641788919"
"25847318","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.590814590454102","","","","","",""
"25847309","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.7597092212706632","0.4466884914629598","0.5951065509076559","0.4300341296928328","0.43669446550416985","0.5779091297535963"
"25847303","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.596438407897949","","","","","",""
"25846700","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7894841665006971","0.4318677283322285","0.681136543014996","0.5025597269624573","0.3646702047005307","0.5832502492522432"
"25846694","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.9184956550598145","","","","","",""
"25846688","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7923720374427405","0.433689213000743","0.6882399368587214","0.4948805460750853","0.3707354056103108","0.5846033328585671"
"25846682","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.918322563171387","","","","","",""
"25813788","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7920732921728739","0.37125022366126215","0.7166535122336227","0.4854948805460751","0.22062168309325247","0.5176613018088592"
"25813782","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.597415924072266","","","","","",""
"25813775","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7918741286596296","0.3712606511748282","0.7134964483030781","0.4872013651877133","0.21531463229719489","0.5210796182879932"
"25813769","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.599242687225342","","","","","",""
"25813763","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7568213503286197","0.3828883170101558","0.6740331491712708","0.431740614334471","0.10386656557998485","0.3987323743056545"
"25813757","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.190933704376221","","","","","",""
"25813749","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7560246962756423","0.3816747536783676","0.664561957379637","0.4308873720136519","0.10765731614859744","0.3964534966528985"
"25813743","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.19179105758667","","","","","",""
"25791034","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8258315076677952","0.4815815535271792","0.7142857142857143","0.5827645051194539","0.5617892342683851","0.6672126477709728"
"25786649","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.8408683529177454","0.456421466140573","0.7134964483030781","0.5750853242320819","0.7975739196360879","0.7312348668280871"
"25778445","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.805417247560247","0.4245758335109295","0.7584846093133386","0.5708191126279863","0.2221379833206975","0.5713573565019228"
"25760560","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6075730323791504","","","","","",""
"25760536","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.5727155208587646","","","","","",""
"25760498","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.298577308654785","","","","","",""
"25757026","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.667496681213379","","","","","",""
"25750948","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6365265883290181","0.35660777352407136","0.6148382004735596","0.3387372013651877","0.014404852160727824","0.2599344822674833"
"25750935","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.272433280944824","","","","","",""
"25603291","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7918741286596296","0.3735026313939334","0.7190213101815311","0.4786689419795222","0.221379833206975","0.520153824241561"
"25559902","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.594441890716553","","","","","",""
"25559915","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.7653853813981278","0.44324245814074736","0.6093133385951065","0.4343003412969283","0.44655041698256254","0.5832502492522432"
"25559971","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.918498992919922","","","","","",""
"25559989","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.789982075283808","0.4340597889183925","0.7016574585635359","0.492320819112628","0.3616376042456406","0.5824668850591084"
"25559867","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.597938060760498","","","","","",""
"25486344","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7573192591117307","0.3803502447717158","0.6724546172059984","0.4419795221843004","0.11296436694465505","0.3973792906993306"
"25486328","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.188067436218262","","","","","",""
"25847327","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.682832105158335","0.4082579206888715","0.5280189423835833","0.34044368600682595","0.32676269901440486","0.46268337843612023"
"25847320","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.684586524963379","","","","","",""
"25847311","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.6977693686516631","0.4106096102416501","0.4988161010260458","0.3643344709897611","0.34495830174374525","0.4633243127759578"
"25847305","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.659390926361084","","","","","",""
"25846702","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.7740489942242581","0.4324986437564132","0.6345698500394633","0.4667235494880546","0.32752084912812734","0.5406637231163652"
"25846696","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.923515319824219","","","","","",""
"25846690","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7721569408484366","0.4228118413103988","0.6093133385951065","0.4590443686006826","0.312357846853677","0.5494943740207947"
"25846684","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.924431324005127","","","","","",""
"25813790","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7666799442342163","0.3636661067031788","0.6527229676400947","0.4453924914675768","0.1804397270659591","0.4863979490101125"
"25813784","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.611794948577881","","","","","",""
"25813777","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7768372834096794","0.3668055205785836","0.664561957379637","0.47013651877133106","0.2001516300227445","0.49529981484119073"
"25813771","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.612802982330322","","","","","",""
"25813765","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.7232622983469429","0.3888559876276436","0.632991318074191","0.39505119453924914","0.08567096285064443","0.3721692066657171"
"25813759","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.2121992111206055","","","","","",""
"25813751","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.729237203744274","0.39457766230623575","0.632991318074191","0.4044368600682594","0.08112206216830932","0.35351089588377727"
"25813745","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.221240043640137","","","","","",""
"25791041","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.8131846245767775","0.43491963030143105","0.6282557221783741","0.5179180887372014","0.4275966641394996","0.6082466885059108"
"25786659","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7905795658235412","0.4508615860636015","0.5927387529597474","0.4325938566552901","0.7278241091736164","0.6246973365617433"
"25778454","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.7605058753236407","0.4488037267133251","0.6353591160220995","0.5025597269624573","0.15921152388172857","0.5178749465888051"
"25760567","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.6584489345550537","","","","","",""
"25760545","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.594161033630371","","","","","",""
"25760515","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.283045768737793","","","","","",""
"25757030","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.695836067199707","","","","","",""
"25750953","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6237801234813782","0.36373645971613416","0.5935280189423836","0.3378839590443686","0.009097801364670205","0.25637373593505197"
"25750939","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.327937126159668","","","","","",""
"25603295","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7739494124676359","0.36893782375013234","0.6890292028413575","0.4616040955631399","0.19863532979529944","0.4880358923230309"
"25559978","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.923322677612305","","","","","",""
"25559919","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6941844254132643","0.4149856856885909","0.5035516969218626","0.3464163822525597","0.3305534495830174","0.44502207662726107"
"25559940","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.347525596618652","","","","","",""
"25559909","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.664792060852051","","","","","",""
"25559995","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7765385381398128","0.4218202338720455","0.6298342541436464","0.4658703071672355","0.32676269901440486","0.5369605469306367"
"25559956","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5805616411073491","0.4005136950633577","0.5816890292028414","0.310580204778157","0.01516300227445034","0.2483264492237573"
"25559873","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.611025810241699","","","","","",""
"25486348","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7343158733320055","0.38354070900934406","0.6361483820047356","0.4121160409556314","0.07960576194086429","0.3642643498077197"
"25486335","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.218506813049316","","","","","",""
"25847329","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.5465046803425613","0.4213928497347162","0.5209155485398579","0.2721843003412969","0.09249431387414708","0.3001709158239567"
"25847322","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","6.952833652496338","","","","","",""
"25847313","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.5363473411670981","0.42318084567787945","0.4964483030781373","0.2764505119453925","0.07202426080363912","0.3051559606893605"
"25847307","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","6.0542683601379395","","","","","",""
"25846704","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.6683927504481179","0.3957689566727011","0.5224940805051302","0.3583617747440273","0.14025777103866566","0.38399088448938895"
"25846698","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.999783992767334","","","","","",""
"25846692","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.6990639314877515","0.38686910621245174","0.516179952644041","0.36177474402730375","0.16982562547384383","0.4275744195983478"
"25846686","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.968904495239258","","","","","",""
"25813792","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.6798446524596694","0.3901599199949672","0.5453827940015785","0.3464163822525597","0.07733131159969674","0.39809143996581686"
"25813786","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.681584358215332","","","","","",""
"25813779","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7187811192989444","0.3970540057687922","0.595895816890292","0.4061433447098976","0.09173616376042457","0.4129753596353796"
"25813773","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.646210193634033","","","","","",""
"25813767","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.5073690499900418","0.4004757336827256","0.5682715074980268","0.32337883959044367","0.0310841546626232","0.29141147984617577"
"25813761","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.334885597229004","","","","","",""
"25813753","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.4832702648874726","0.39667621813176984","0.585635359116022","0.3455631399317406","0.027293404094010616","0.2969662441247686"
"25813747","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.293741703033447","","","","","",""
"25791048","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7316271659032065","0.39486172102758854","0.5603788476716653","0.44795221843003413","0.04852160727824109","0.45549067084460904"
"25786673","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6758613821947819","0.4546449050677891","0.5067087608524072","0.3148464163822526","0.45564821834723274","0.4220908702464036"
"25778460","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.5225054769966142","0.447348301819997","0.5035516969218626","0.2508532423208191","0.02350265352539803","0.2936903574989318"
"25760575","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.9252212047576904","","","","","",""
"25760551","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.757744789123535","","","","","",""
"25760524","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.457080841064453","","","","","",""
"25757036","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.051863193511963","","","","","",""
"25750960","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5833499302927704","0.36721965561677217","0.569060773480663","0.3174061433447099","0.0037907505686125857","0.24569149693775816"
"25750942","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.706406593322754","","","","","",""
"25603300","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7117108145787692","0.3721104655084517","0.5816890292028414","0.3626279863481229","0.07884761182714177","0.4130465745620282"
"25559962","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5268870742879904","0.42956629070405344","0.5201262825572218","0.29180887372013653","0.01288855193328279","0.24761429995727105"
"25559984","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.998578071594238","","","","","",""
"25559943","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","8.635197639465332","","","","","",""
"25559922","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.5611431985660227","0.4213919601732151","0.5035516969218626","0.2713310580204778","0.09173616376042457","0.3045862412761715"
"25560002","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6694881497709619","0.3957676267538048","0.526440410418311","0.363481228668942","0.14859742228961334","0.38199686654322745"
"25559912","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.055751323699951","","","","","",""
"25559878","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.682851314544678","","","","","",""
"25486351","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5322644891455885","0.400756462159362","0.5935280189423836","0.3609215017064846","0.028051554207733132","0.3099273607748184"
"25486341","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.30444860458374","","","","","",""
"25559946","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.49473762512207","","","","","",""
"25559966","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.4443337980481976","0.4421106635225904","0.5074980268350434","0.2389078498293515","0.014404852160727824","0.24341261928500213"
"25847297","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","","0.7719577773351922","0.39323922149767415","0.5666929755327546","0.4087030716723549","0.133434420015163","0.4882495371029768"
"25847293","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","bookcorpus","4.796579360961914","","","","","",""
"25847289","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","","0.7719577773351922","0.3853481665819082","0.5509076558800315","0.4232081911262799","0.13570887035633056","0.4883207520296254"
"25847284","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","c4","4.8279852867126465","","","","","",""
"25847280","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","","0.7054371639115714","0.40421574570025953","0.5335438042620363","0.35494880546075086","0.08491281273692192","0.3323600626691354"
"25847272","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","","0.707329217287393","0.40364624366761287","0.5130228887134964","0.34215017064846415","0.0803639120545868","0.3356359492949722"
"25847267","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","bookcorpus","5.49677848815918","","","","","",""
"25847263","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","","0.6419040031866162","0.453496669572949","0.4972375690607735","0.28498293515358364","0.3570887035633055","0.4016521862982481"
"25847258","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","bookcorpus","5.775110244750977","","","","","",""
"25847223","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","","0.6413065126468831","0.43156657245032215","0.4988161010260458","0.2738907849829352","0.3017437452615618","0.3894744338413331"
"25847219","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","c4","5.78214168548584","","","","","",""
"25847160","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","","0.7336188010356502","0.43439392472448657","0.5288082083662194","0.35921501706484643","0.32752084912812734","0.5123913972368609"
"25847156","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","bookcorpus","4.931205749511719","","","","","",""
"25847151","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","","0.723859788886676","0.43334299931204606","0.5082872928176796","0.3583617747440273","0.3297952994692949","0.5006409343398376"
"25847147","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","c4","4.932610511779785","","","","","",""
"25847276","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","c4","5.560498237609863","","","","","",""
"25791036","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7692690699063931","0.48207514238865234","0.5090765588003157","0.41723549488054607","0.5087187263078089","0.5830366044722974"
"25786655","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.7895837482573193","0.46478787468116106","0.5114443567482242","0.4069965870307167","0.7452615617892343","0.621919954422447"
"25778447","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.6806413065126469","0.3943075758525627","0.5880031570639306","0.46928327645051193","0.10310841546626232","0.4481555333998006"
"25760563","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.641671895980835","","","","","",""
"25760540","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.6284940242767334","","","","","",""
"25760506","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.832683563232422","","","","","",""
"25757027","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","2.6840908527374268","","","","","",""
"25750950","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.6037641904003187","0.3623733875048183","0.5280189423835833","0.30119453924914674","0.006823351023502654","0.25487822247543085"
"25750937","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.33014965057373","","","","","",""
"25603292","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.7738498307110138","0.38450200619364405","0.5627466456195738","0.41638225255972694","0.14935557240333586","0.48625551915681525"
"25559974","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.931066513061523","","","","","",""
"25559990","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.7266480780720972","0.4389374550484908","0.5224940805051302","0.35580204778157","0.33358605003790753","0.5000712149266486"
"25559906","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","5.735570430755615","","","","","",""
"25559917","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.6613224457279426","0.44001996214120814","0.500394632991318","0.2832764505119454","0.31766489764973466","0.40613872667711154"
"25559868","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","4.815272331237793","","","","","",""
"25486345","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.7042421828321052","0.3940167310096283","0.5248618784530387","0.35921501706484643","0.0712661106899166","0.3322176328158382"
"25486330","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","5.498032093048096","","","","","",""
"25791043","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.7006572395937064","0.37876578396346167","0.49171270718232046","0.3267918088737201","0.1152388172858226","0.3922518159806295"
"25786662","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.6393148775144394","0.4168713823503772","0.4632991318074191","0.2764505119453925","0.5018953752843063","0.36077481840193704"
"25778456","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.4659430392352122","0.4587911020406345","0.4696132596685083","0.28668941979522183","0.02350265352539803","0.2889901723401225"
"25760568","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","3.8466618061065674","","","","","",""
"25760547","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","2.879566192626953","","","","","",""
"25760517","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","3.92590856552124","","","","","",""
"25757032","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","3.159029960632324","","","","","",""
"25750957","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.5391356303525194","0.37727101658765955","0.5248618784530387","0.2832764505119454","0.002274450341167551","0.24882495371029767"
"25750940","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","9.801506042480469","","","","","",""
"25603296","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.6185022903804023","0.36791429492452266","0.5209155485398579","0.32081911262798635","0.029567854435178165","0.3639794901011252"
"25559941","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","9.327961921691896","","","","","",""
"25559920","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.4514041027683728","0.4100215902635391","0.4932912391475928","0.2389078498293515","0.03184230477634572","0.2605042016806723"
"25559997","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.6593308105954989","0.4111876393724904","0.5177584846093133","0.29180887372013653","0.18423047763457165","0.3813559322033898"
"25559910","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","6.578010559082031","","","","","",""
"25559959","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.5129456283608843","0.4227307496222759","0.5390686661404893","0.2781569965870307","0.008339651250947688","0.2417034610454351"
"25559981","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","4.963644504547119","","","","","",""
"25559874","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","5.391216278076172","","","","","",""
"25486349","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.5604461262696674","0.4276153575118158","0.4956590370955012","0.3191126279863481","0.022744503411675512","0.2715425153112092"
"25486338","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","6.072926044464111","","","","","",""
"25791052","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","","0.42342162915753834","0.4379863575364882","0.5438042620363063","0.24658703071672355","0.004548900682335102","0.24989317761002705"
"25786676","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","","0.3906592312288389","0.41094686946183206","0.4988161010260458","0.23378839590443687","0.03032600454890068","0.25729952998148414"
"25778463","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","","0.3007369049990042","0.4919123041139344","0.5130228887134964","0.22781569965870307","0.011372251705837756","0.24747187010397376"
"25760577","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","prerotary","4096","","","6.979880332946777","","","","","",""
"25760553","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","prerotary","8192","","","4.14951229095459","","","","","",""
"25760526","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","prerotary","4096","","","6.49625301361084","","","","","",""
"25757038","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","prerotary","4096","","","17.1439151763916","","","","","",""
"25750962","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","","0.44503087034455285","0.41279096091245904","0.5082872928176796","0.24061433447098976","0.003032600454890068","0.2475430850306224"
"25750944","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","prerotary","2048","","","11.66308879852295","","","","","",""
"25603301","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","","0.3866759609639514","0.42997271949738375","0.5019731649565904","0.2431740614334471","0.006823351023502654","0.23629112662013957"
"25560005","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","","0.36317466640111534","0.431390098571069","0.5217048145224941","0.23976109215017063","0.00530705079605762","0.2460475715710013"
"25559913","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","11.10969066619873","","","","","",""
"25559985","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","prerotary","4096","","","5.740403652191162","","","","","",""
"25559944","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","11.588727951049805","","","","","",""
"25559963","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3732324238199562","0.47037194592320225","0.47513812154696133","0.25","0.01516300227445034","0.23493804301381568"
"25559923","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","prerotary","8192","","","","0.3270264887472615","0.44306386969826805","0.4704025256511444","0.23293515358361777","0.006823351023502654","0.2380002848597066"
"25559880","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","prerotary","4096","","","7.657289981842041","","","","","",""
"25486352","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","","0.3105954989046007","0.4445694307695777","0.49013417521704816","0.25341296928327645","0.0037907505686125857","0.23643355647343683"
"25486342","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","prerotary","4096","","","8.051430702209473","","","","","",""
"25559947","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","19.928974151611328","","","","","",""
"25559968","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","prerotary","2048","","","","0.3013343955387373","0.4849540915347514","0.5130228887134964","0.24658703071672355","0.01061410159211524","0.2410625267055975"
"25760262","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.663590908050537","","","","","",""
"25752179","ppl","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.270262718200684","","","","","",""
"25750069","lm_harness","finished","fixed","0.5","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6383190599482175","0.35285059216433834","0.6235201262825573","0.3532423208191126","0.01895375284306293","0.25637373593505197"
"25558832","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573107719421387","","","","","",""
"25528663","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.565977096557617","","","","","",""
"25519387","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7603067118103963","0.43832478973011446","0.6732438831886346","0.447098976109215","0.4935557240333586","0.5937900583962399"
"25517044","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.8359888468432584","0.45834213087962034","0.7261247040252565","0.5614334470989761","0.7915087187263078","0.734297108673978"
"25461955","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.5969955921173096","","","","","",""
"25451659","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8324039036048596","0.47324394653287455","0.7426992896606156","0.5853242320819113","0.5648218347232752","0.6722689075630253"
"25451623","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8388767177853017","0.4132157189346308","0.7805840568271507","0.5767918088737202","0.5041698256254739","0.6474861130893035"
"25438860","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1411120891571045","","","","","",""
"25402637","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.569892406463623","","","","","",""
"25325870","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7921728739294961","0.3704698276884186","0.7182320441988951","0.49402730375426623","0.2357846853677028","0.5228599914542088"
"25304591","ppl","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.914852142333984","","","","","",""
"25304613","lm_harness","finished","fixed","0.5","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7989444333798048","0.42154431904688194","0.7056037884767167","0.49829351535836175","0.37452615617892343","0.5800455775530551"
"25295934","lm_harness","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7591117307309301","0.38869149642440887","0.6858721389108129","0.4650170648464163","0.14101592115238815","0.4148981626548925"
"25295918","ppl","finished","fixed","0.5","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.119477272033691","","","","","",""
"25760271","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6672773361206055","","","","","",""
"25750073","lm_harness","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6329416450906195","0.3515035897607165","0.6069455406471981","0.3515358361774744","0.01895375284306293","0.25430850306224184"
"25750059","ppl","finished","fixed","0.5","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.269375801086426","","","","","",""
"25528677","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7992431786496714","0.4622317557234524","0.6290449881610103","0.484641638225256","0.7839272175890827","0.7110810425865262"
"25528666","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5696568489074707","","","","","",""
"25519394","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.7254530969926309","0.42674411287266795","0.6164167324388319","0.3993174061433447","0.41091736163760423","0.5788349238000284"
"25461956","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.619624137878418","","","","","",""
"25456211","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.836885082652858","0.4342251303895461","0.7679558011049724","0.5631399317406144","0.5299469294920395","0.6472724683093577"
"25451662","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.8170683130850428","0.4351216009203244","0.6961325966850829","0.5366894197952219","0.555724033358605","0.6391539666714143"
"25438865","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.145334243774414","","","","","",""
"25402644","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.93433141708374","","","","","",""
"25402593","lm_harness","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.6016729735112527","0.381433235345325","0.5832675611681136","0.31569965870307165","0.01895375284306293","0.25117504628970233"
"25392040","ppl","finished","fixed","0.5","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","7.997856616973877","","","","","",""
"25342426","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.790479984066919","0.3745990541799568","0.7269139700078927","0.48293515358361777","0.2357846853677028","0.5193704600484261"
"25325864","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.573748588562012","","","","","",""
"25304619","lm_harness","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7898824935271859","0.4084129844058267","0.6306235201262825","0.454778156996587","0.33434420015163","0.5514883919669563"
"25304599","ppl","finished","fixed","0.5","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.922060012817383","","","","","",""
"25295970","lm_harness","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7561242780322645","0.38884582506188015","0.6835043409629045","0.4539249146757679","0.14101592115238815","0.40507050277738216"
"25295922","ppl","finished","fixed","0.5","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.120569229125977","","","","","",""
"25847298","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7889862577175861","0.3767954284902871","0.6882399368587214","0.4778156996587031","0.23730098559514784","0.5066942031049708"
"25847294","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.575057029724121","","","","","",""
"25847290","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.76229834694284","0.3748318933367776","0.5808997632202052","0.4581911262798634","0.2327520849128127","0.5092579404643213"
"25847286","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.574340343475342","","","","","",""
"25847281","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7562238597888866","0.38965740062490706","0.6614048934490924","0.44795221843003413","0.12509476876421532","0.3834211650762"
"25847277","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.1232075691223145","","","","","",""
"25847273","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7557259510057758","0.3943275039300524","0.6866614048934491","0.44283276450511944","0.13874147081122062","0.3958125623130608"
"25847268","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.12370491027832","","","","","",""
"25847264","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.7335192192790281","0.424282917110907","0.6337805840568271","0.38822525597269625","0.42077331311599697","0.5684375445093292"
"25847260","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","5.927715301513672","","","","","",""
"25847224","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.7302330213104959","0.4338380167555462","0.6132596685082873","0.4223549488054608","0.397270659590599","0.583677538812135"
"25847220","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","5.794068336486816","","","","","",""
"25847161","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.8002389962158932","0.4333323470401613","0.7237569060773481","0.5204778156996587","0.3623957543593632","0.5901580971371599"
"25847157","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.918147087097168","","","","","",""
"25847152","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.8007369049990042","0.42744021344852035","0.734017363851618","0.5119453924914675","0.3434420015163002","0.5754166073208945"
"25847148","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.922079563140869","","","","","",""
"25760280","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.7217659950256348","","","","","",""
"25750078","lm_harness","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6259709221270663","0.3499603446161947","0.5935280189423836","0.3361774744027304","0.014404852160727824","0.25907990314769974"
"25750064","ppl","finished","fixed","0.5","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.271638870239258","","","","","",""
"25528681","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7665803624775941","0.4677047398963448","0.5927387529597474","0.42662116040955633","0.5693707354056103","0.6848027346531833"
"25519399","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.713802031467835","0.431576192636431","0.5864246250986582","0.4061433447098976","0.39423805913570886","0.5713573565019228"
"25451665","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7618004381597291","0.4163281711080134","0.6172059984214681","0.4778156996587031","0.4927975739196361","0.5893747329440251"
"25451636","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8340967934674368","0.4351395762516369","0.7545382794001578","0.5588737201365188","0.5253980288097043","0.6412191995442245"
"25438902","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.780980110168457","","","","","",""
"25438868","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.1456549167633057","","","","","",""
"25402650","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.742853164672852","","","","","",""
"25402603","lm_harness","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5878311093407688","0.39951418280810935","0.5438042620363063","0.3054607508532423","0.01288855193328279","0.2458339267910554"
"25392043","ppl","finished","fixed","0.5","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.013473510742188","","","","","",""
"25342500","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.663517475128174","","","","","",""
"25342431","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.764389563831906","0.3749991011458779","0.611681136543015","0.4616040955631399","0.2350265352539803","0.5135308360632389"
"25325867","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.574462413787842","","","","","",""
"25304607","ppl","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","4.931728839874268","","","","","",""
"25304625","lm_harness","finished","fixed","0.5","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.738797052380004","0.4057616643117675","0.5706393054459353","0.3387372013651877","0.22062168309325247","0.45954992166358066"
"25295974","lm_harness","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.754829715196176","0.3877088288008084","0.6764009471191792","0.439419795221843","0.12585291887793784","0.3884774248682524"
"25295925","ppl","finished","fixed","0.5","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.12414026260376","","","","","",""
"25402610","lm_harness","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5776737701653057","0.3820340669374045","0.5493291239147593","0.30887372013651876","0.014404852160727824","0.2439111237715425"
"25392047","ppl","finished","fixed","0.5","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.041406631469727","","","","","",""
"25847323","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.6493726349332802","0.42204798899501544","0.5201262825572218","0.302901023890785","0.4071266110689917","0.4559179604045008"
"25847317","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","5.766283988952637","","","","","",""
"25847308","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.7002589125672177","0.4234469401849206","0.5090765588003157","0.32764505119453924","0.4450341167551175","0.5158809286426435"
"25847302","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","5.6461873054504395","","","","","",""
"25846699","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.8040231029675363","0.43608712098377567","0.7158642462509865","0.5341296928327645","0.36694465504169826","0.5979917390685088"
"25846693","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.917882442474365","","","","","",""
"25846687","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7997410874327823","0.4288588846547267","0.6842936069455406","0.5059726962457338","0.3639120545868082","0.5885913687508901"
"25846681","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.917913436889648","","","","","",""
"25813787","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7869946225851424","0.3778019109003933","0.7040252565114443","0.47013651877133106","0.20545868081880211","0.5132459763566444"
"25813781","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.594783782958984","","","","","",""
"25813774","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7896833300139414","0.37686891947401024","0.7079715864246251","0.47440273037542663","0.21986353297952996","0.5165930779091298"
"25813768","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.593433380126953","","","","","",""
"25813762","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7484564827723561","0.3857485491388245","0.5927387529597474","0.4027303754266211","0.10917361637604246","0.3952428428998718"
"25813756","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.184063911437988","","","","","",""
"25813748","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7460665206134236","0.3826770529030417","0.5698500394632992","0.3848122866894198","0.11296436694465505","0.3968807862127902"
"25813742","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.185341835021973","","","","","",""
"25760267","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.6777310371398926","","","","","",""
"25750070","lm_harness","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6330412268472416","0.3557703863722109","0.6101026045777427","0.34726962457337884","0.016679302501895376","0.2577980344680245"
"25750055","ppl","finished","fixed","0.25","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.261798858642578","","","","","",""
"25528674","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.7490539733120892","0.4767256087461014","0.5153906866614049","0.38054607508532423","0.77710386656558","0.6414328443241704"
"25528664","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.5741963386535645","","","","","",""
"25519388","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.6802429794861581","0.4206534252612432","0.4877663772691397","0.31313993174061433","0.4359363153904473","0.4806295399515738"
"25451660","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7999402509460267","0.46465592990871135","0.6164167324388319","0.49146757679180886","0.5784685367702805","0.6303945306936334"
"25451625","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8236407090221072","0.4191433971635911","0.7687450670876085","0.5648464163822525","0.42608036391205456","0.6010539809143997"
"25438861","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.4618794918060303","","","","","",""
"25402640","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","5.678252220153809","","","","","",""
"25342487","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.6003875732421875","","","","","",""
"25342422","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7882891854212308","0.37620827100335535","0.7071823204419889","0.4786689419795222","0.21834723275208492","0.5192280301951289"
"25325860","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.593684673309326","","","","","",""
"25304593","ppl","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","5.205223560333252","","","","","",""
"25304615","lm_harness","finished","fixed","0.25","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.7185819557857","0.4073577779543051","0.5603788476716653","0.3890784982935154","0.24184988627748297","0.45556188577125767"
"25295950","lm_harness","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7519418442541327","0.3815565935724745","0.6211523283346487","0.4121160409556314","0.1068991660348749","0.4042159236575986"
"25295920","ppl","finished","fixed","0.25","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.183786392211914","","","","","",""
"25847326","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.574586735710018","0.41727257862904","0.5074980268350434","0.25853242320819114","0.36315390447308565","0.3696766842330153"
"25847319","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","11.39092254638672","","","","","",""
"25847310","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.6116311491734714","0.4440935841821745","0.489344909234412","0.2687713310580205","0.3025018953752843","0.4205241418601338"
"25847304","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","11.302431106567385","","","","","",""
"25846701","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7870942043417646","0.43200619326014766","0.6400947119179163","0.47013651877133106","0.3373768006065201","0.5576840905853867"
"25846695","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.934417247772217","","","","","",""
"25846689","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.783011352320255","0.43892799320611525","0.6408839779005525","0.4718430034129693","0.3305534495830174","0.5613872667711153"
"25846683","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.933338642120361","","","","","",""
"25813789","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7765385381398128","0.3845434732913381","0.6621941594317285","0.45051194539249145","0.17437452615617893","0.49708018800740633"
"25813783","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.610834121704102","","","","","",""
"25813776","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7810197171878112","0.3845101788393547","0.6771902131018153","0.4650170648464163","0.1956027293404094","0.501709158239567"
"25813770","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.617981910705566","","","","","",""
"25813764","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.7220673172674766","0.38748798922694383","0.5209155485398579","0.35665529010238906","0.10386656557998485","0.35992023928215355"
"25813758","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.204888343811035","","","","","",""
"25813750","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.7315275841465844","0.38804015011086207","0.5651144435674822","0.36006825938566556","0.11220621683093251","0.38334995014955137"
"25813744","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.2001566886901855","","","","","",""
"25760274","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","3.075624465942383","","","","","",""
"25750074","lm_harness","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6174068910575583","0.3527232512667109","0.5737963693764798","0.3302047781569966","0.014404852160727824","0.25594644637516023"
"25750060","ppl","finished","fixed","0.25","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.263039588928224","","","","","",""
"25528667","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.8592565059661865","","","","","",""
"25528679","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.6140211113324039","0.47863299554291217","0.48382004735595896","0.2773037542662116","0.6732373009855952","0.4118359208090015"
"25519395","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.5738896634136627","0.4212749936498284","0.4869771112865035","0.2790102389078498","0.28278999241849884","0.3869106964819826"
"25451663","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7157936666002789","0.3777352712963225","0.5327545382794001","0.37542662116040953","0.3737680060652009","0.4666001994017946"
"25451631","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8141804421429994","0.4525780907495058","0.7111286503551697","0.4974402730375427","0.44275966641395","0.5956416464891041"
"25438866","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5700902938842773","","","","","",""
"25402646","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","11.445928573608398","","","","","",""
"25402597","lm_harness","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5734913363871739","0.378738746814288","0.5382794001578532","0.29692832764505117","0.016679302501895376","0.2513174761429996"
"25392041","ppl","finished","fixed","0.25","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.319035530090332","","","","","",""
"25342496","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.790586709976196","","","","","",""
"25342428","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7783310097590121","0.3848351702726336","0.6677190213101816","0.4522184300341297","0.199393479909022","0.5032046716991881"
"25325865","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.610202312469482","","","","","",""
"25304601","ppl","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","6.5445075035095215","","","","","",""
"25304621","lm_harness","finished","fixed","0.25","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.6261700856403107","0.3892553261517988","0.4861878453038674","0.25170648464163825","0.01819560272934041","0.3080045577553055"
"25295972","lm_harness","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.7258514240191197","0.39157937298596024","0.5659037095501184","0.37372013651877134","0.1023502653525398","0.37743911123771545"
"25295923","ppl","finished","fixed","0.25","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.201748371124268","","","","","",""
"25847328","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.5021907986456882","0.4304343983316528","0.5090765588003157","0.2593856655290102","0.1326762699014405","0.32253240279162515"
"25847321","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","16.210466384887695","","","","","",""
"25847312","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.5267874925313683","0.4239789175685081","0.5153906866614049","0.24829351535836175","0.2092494313874147","0.3500925794046432"
"25847306","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","14.573710441589355","","","","","",""
"25846703","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7491535550687114","0.4264665607502366","0.5564325177584846","0.43600682593856654","0.2896133434420015","0.4924512177752457"
"25846697","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","5.084131717681885","","","","","",""
"25846691","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7739494124676359","0.4355668771469344","0.6029992107340174","0.4343003412969283","0.3290371493555724","0.5137444808431847"
"25846685","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.991354465484619","","","","","",""
"25813791","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.746265684126668","0.3872220308194744","0.5398579321231255","0.40017064846416384","0.21304018195602728","0.4603332858567156"
"25813785","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.909214496612549","","","","","",""
"25813778","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.6398127862975503","0.3832411910847163","0.48539857932123126","0.26109215017064846","0.1895375284306293","0.4529981484119071"
"25813772","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.805412769317627","","","","","",""
"25813766","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.6897032463652659","0.3899390198150383","0.5335438042620363","0.34215017064846415","0.10386656557998485","0.3316479134026492"
"25813760","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.437985420227051","","","","","",""
"25813752","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.6856203943437562","0.38200201404008544","0.5422257300710339","0.3387372013651877","0.1023502653525398","0.3112804443811423"
"25813746","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.425488471984863","","","","","",""
"25760283","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","4.0039520263671875","","","","","",""
"25750079","lm_harness","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5821549492133041","0.3504907118616637","0.5493291239147593","0.310580204778157","0.006823351023502654","0.25430850306224184"
"25750065","ppl","finished","fixed","0.25","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.317561149597168","","","","","",""
"25528670","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","5.672509670257568","","","","","",""
"25528682","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.4190400318661621","0.4717887077587953","0.47592738752959746","0.23293515358361777","0.05307050796057619","0.26983335707164224"
"25519400","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.4899422425811591","0.4209799064272418","0.4806629834254144","0.22866894197952217","0.1281273692191054","0.30900156672838625"
"25451666","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5923122883887671","0.365809033114544","0.5074980268350434","0.28668941979522183","0.15390447308567096","0.3228172624982196"
"25451638","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.8059151563433579","0.4556916774735913","0.6558800315706393","0.49146757679180886","0.4692949203942381","0.5799743626264064"
"25438870","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","3.5458860397338867","","","","","",""
"25402651","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","13.2882661819458","","","","","",""
"25402605","lm_harness","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5239992033459471","0.4085608345616765","0.4932912391475928","0.2696245733788396","0.021986353297952996","0.23344252955419456"
"25392044","ppl","finished","fixed","0.25","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.56867790222168","","","","","",""
"25342501","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.256569862365723","","","","","",""
"25342433","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.6152160924118701","0.381030903358937","0.5240726124704025","0.26535836177474403","0.20849128127369215","0.446944879646774"
"25325868","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.808177471160889","","","","","",""
"25304631","lm_harness","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3551085441147182","0.43670932805788254","0.531965272296764","0.2363481228668942","0.01061410159211524","0.2385700042728956"
"25304609","ppl","finished","fixed","0.25","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","7.760853290557861","","","","","",""
"25295975","lm_harness","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6849233220474009","0.3882972828271922","0.5651144435674822","0.3216723549488055","0.10917361637604246","0.3268052983905427"
"25295926","ppl","finished","fixed","0.25","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.442788124084473","","","","","",""
"25402613","lm_harness","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5118502290380402","0.42066165991020704","0.5295974743488555","0.28924914675767915","0.009097801364670205","0.25103261643640506"
"25392049","ppl","finished","fixed","0.25","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.895649909973145","","","","","",""
"25847296","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","","0.7634933280223063","0.3860828510147732","0.5816890292028414","0.3967576791808874","0.133434420015163","0.4620424440962826"
"25847292","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","bookcorpus","4.733212471008301","","","","","",""
"25847288","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","","0.7727544313881697","0.3892095699586491","0.6124704025256511","0.4232081911262799","0.14480667172100076","0.4837629967241134"
"25847283","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","c4","4.702908039093018","","","","","",""
"25847279","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","","0.6693885680143398","0.3902973919118697","0.4932912391475928","0.29692832764505117","0.09476876421531465","0.33941034040734935"
"25847275","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","c4","5.357417106628418","","","","","",""
"25847271","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","","0.6651065524795857","0.4016699261621981","0.5390686661404893","0.3003412969283277","0.08642911296436695","0.34624697336561744"
"25847266","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","bookcorpus","5.373836994171143","","","","","",""
"25847262","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","","0.4251145190201155","0.4026326270864668","0.500394632991318","0.25341296928327645","0.3169067475360121","0.28364905284147557"
"25847257","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","bookcorpus","8.049942970275879","","","","","",""
"25847222","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","","0.5351523600876319","0.4182384841447207","0.49013417521704816","0.24488054607508533","0.3411675511751327","0.32815838199686653"
"25847218","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","c4","7.421521186828613","","","","","",""
"25847159","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","","0.7785301732722565","0.4356338924239334","0.5335438042620363","0.40017064846416384","0.35633055344958303","0.5477852157812277"
"25847155","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","bookcorpus","4.928853511810303","","","","","",""
"25847150","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","","0.7874925313682534","0.4462564779586699","0.5611681136543015","0.4325938566552901","0.3616376042456406","0.5723543654750035"
"25847146","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","c4","4.929160118103027","","","","","",""
"25760269","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","2.9821932315826416","","","","","",""
"25750071","lm_harness","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.6152160924118701","0.3574771863524383","0.5548539857932123","0.3267918088737201","0.009097801364670205","0.2624982196268338"
"25750057","ppl","finished","fixed","0.125","64","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.257505416870115","","","","","",""
"25528665","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","2.623103380203247","","","","","",""
"25528676","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.5624377614021111","0.43911077202676574","0.505130228887135","0.24658703071672355","0.7247915087187263","0.3852015382424156"
"25519391","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.49681338378809","0.41142343966993383","0.4925019731649566","0.2551194539249147","0.31387414708112205","0.30864549209514314"
"25451661","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.7228639713204541","0.45276521054003377","0.5067087608524072","0.3370307167235495","0.5549658832448825","0.47151402934054976"
"25451627","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.7189802828121888","0.4458798477559048","0.5808997632202052","0.4197952218430034","0.3434420015163002","0.5029910269192422"
"25438864","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.142669677734375","","","","","",""
"25402642","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","6.8022871017456055","","","","","",""
"25342490","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","3.635844230651855","","","","","",""
"25342425","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7721569408484366","0.3810490296268774","0.5998421468034728","0.4189419795221843","0.14783927217589082","0.48290841760432984"
"25325863","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.702887535095215","","","","","",""
"25304595","ppl","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","9.51668643951416","","","","","",""
"25304617","lm_harness","finished","fixed","0.125","64","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.5173272256522605","0.45439173851953063","0.516179952644041","0.257679180887372","0.03032600454890068","0.2798746617290984"
"25295955","lm_harness","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.6754630551682932","0.3981541147964667","0.4996053670086819","0.302901023890785","0.08491281273692192","0.3461757584389688"
"25295921","ppl","finished","fixed","0.125","64","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.360080718994141","","","","","",""
"25760276","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","5.658642292022705","","","","","",""
"25750076","lm_harness","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.5712009559848635","0.35034045562400185","0.5232833464877664","0.2832764505119454","0.00530705079605762","0.2533114940891611"
"25750062","ppl","finished","fixed","0.125","32","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.282200813293455","","","","","",""
"25528668","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","4.251161098480225","","","","","",""
"25528680","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.31905994821748657","0.4738997127865377","0.5043409629044988","0.24573378839590443","0.19711902956785443","0.24718701039737928"
"25519396","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.36387173869747064","0.43623273818099967","0.500394632991318","0.2508532423208191","0.16603487490523122","0.2621421449935907"
"25451664","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.5216092411870146","0.3785567399779523","0.46566692975532753","0.23976109215017063","0.17134192570128887","0.27018943170488535"
"25451633","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6702848038239394","0.46584088870523704","0.5185477505919495","0.3216723549488055","0.3730098559514784","0.4220908702464036"
"25438867","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.779587268829346","","","","","",""
"25402648","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","16.35074806213379","","","","","",""
"25402601","lm_harness","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.5132443736307508","0.38238881448110223","0.5019731649565904","0.242320819112628","0.01288855193328279","0.2491810283435408"
"25392042","ppl","finished","fixed","0.125","32","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","8.967886924743652","","","","","",""
"25342498","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","4.550010681152344","","","","","",""
"25342429","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.7271459868552081","0.4008949606538309","0.5114443567482242","0.33276450511945393","0.09097801364670204","0.39196695627403505"
"25325866","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","4.966764450073242","","","","","",""
"25304604","ppl","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","13.559678077697754","","","","","",""
"25304623","lm_harness","finished","fixed","0.125","32","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.3485361481776538","0.4638297711610264","0.5019731649565904","0.22525597269624573","0.004548900682335102","0.2360062669135451"
"25295973","lm_harness","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.5997809201354312","0.41717718102045226","0.48855564325177586","0.2696245733788396","0.0621683093252464","0.28379148269477283"
"25295924","ppl","finished","fixed","0.125","32","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","5.560550689697266","","","","","",""
"25760285","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x22B-v0.1","-1","postrotary","4096","","","7.042810440063477","","","","","",""
"25750081","lm_harness","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","","0.48615813582951606","0.36541790671607377","0.5177584846093133","0.2593856655290102","0.004548900682335102","0.2412049565588947"
"25750067","ppl","finished","fixed","0.125","16","pca_topk","EleutherAI/pythia-6.9b","-1","postrotary","2048","","","9.56020736694336","","","","","",""
"25528671","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","57.67877197265625","","","","","",""
"25528684","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-70B","-1","postrotary","8192","","","","0.2700657239593706","0.4927704394026478","0.5067087608524072","0.24061433447098976","0.006823351023502654","0.24761429995727105"
"25519401","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","","0.31597291376219877","0.4637523320236278","0.4925019731649566","0.23122866894197952","0.011372251705837756","0.23614869676684233"
"25451667","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","","0.4693288189603664","0.4032879911844562","0.4972375690607735","0.2354948805460751","0.009097801364670205","0.2477567298105683"
"25451641","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","","0.6483768173670583","0.4489371598169724","0.505130228887135","0.29948805460750855","0.38741470811220624","0.39082751744765704"
"25438872","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-70b-hf","-1","postrotary","4096","","","4.689760208129883","","","","","",""
"25402652","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Meta-Llama-3-8B","-1","postrotary","8192","","","22.65959930419922","","","","","",""
"25402608","lm_harness","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.42850029874526985","0.3905610197408403","0.5185477505919495","0.25597269624573377","0.01516300227445034","0.24063523714570573"
"25392045","ppl","finished","fixed","0.125","16","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","10.259202003479004","","","","","",""
"25342502","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mixtral-8x7B-v0.1","-1","postrotary","4096","","","5.524958610534668","","","","","",""
"25342434","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","","0.3481378211511651","0.4606519553972383","0.5209155485398579","0.24146757679180889","0.08794541319181198","0.26499074205953566"
"25325869","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-13b-hf","-1","postrotary","4096","","","6.143581867218018","","","","","",""
"25304611","ppl","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","20.528947830200195","","","","","",""
"25304633","lm_harness","finished","fixed","0.125","16","pca_topk","mistralai/Mistral-7B-v0.1","-1","postrotary","4096","","","","0.28520215096594304","0.5197622317383324","0.5090765588003157","0.2696245733788396","0.004548900682335102","0.2363623415467882"
"25295976","lm_harness","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","","0.40141406094403503","0.43844700094076966","0.4964483030781373","0.25426621160409557","0.05989385898407885","0.241347386412192"
"25295929","ppl","finished","fixed","0.125","16","pca_topk","meta-llama/Llama-2-7b-hf","-1","postrotary","4096","","","7.406162738800049","","","","","",""
"25402616","lm_harness","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","","0.3926508663612826","0.4155271992884738","0.5067087608524072","0.22781569965870307","0.004548900682335102","0.24497934767127189"
"25392051","ppl","finished","fixed","0.125","8","pca_topk","TinyLlama/TinyLlama-1.1B-Chat-v1.0","-1","postrotary","2048","","","11.350801467895508","","","","","",""
"25860809","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.0625","","","0.6131248755228043","0.3613531445323447","0.5011838989739542","0.2773037542662116","","0.2653468166927788"
"25860808","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.125","","","0.740390360485959","0.32329949487957227","0.5193370165745856","0.3464163822525597","","0.30871670702179177"
"25860807","lm_harness","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.25","","","0.8193586934873531","0.3845044839111996","0.6369376479873717","0.5","","0.5150975644495086"
"25860806","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.0625","","3.874355792999267","","","","","",""
"25860805","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.125","","3.694319009780884","","","","","",""
"25860802","ppl","finished","","","","h2o","mistralai/Mixtral-8x7B-v0.1","","","4096","0.25","","3.6188864707946777","","","","","",""
"25801552","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","","0.5985859390559649","0.3317875342039528","0.500394632991318","0.30802047781569963","","0.2579404643213217"
"25801551","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","","0.7226648078072098","0.2896562175214289","0.5224940805051302","0.33532423208191126","","0.28642643498077197"
"25801550","lm_harness","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","","0.776140211113324","0.29817241075084755","0.6416732438831886","0.44368600682593856","","0.41012676256943453"
"25801549","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.0625","","4.955096244812012","","","","","",""
"25801548","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.125","","4.701017379760742","","","","","",""
"25801547","ppl","finished","","","","h2o","meta-llama/Llama-2-13b-hf","","","4096","0.25","","4.595417022705078","","","","","",""
"25801544","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","","0.5417247560246963","0.3602078844626795","0.49013417521704816","0.2781569965870307","","0.24789915966386555"
"25801543","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","","0.6671977693686517","0.29715721409308854","0.5185477505919495","0.30119453924914674","","0.27624270047001853"
"25801542","lm_harness","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","","0.7409878510256921","0.3186000986474071","0.6179952644041041","0.4052901023890785","","0.3319327731092437"
"25801541","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.0625","","5.598397731781006","","","","","",""
"25801539","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.25","","5.145561695098877","","","","","",""
"25801540","ppl","finished","","","","h2o","meta-llama/Llama-2-7b-hf","","","4096","0.125","","5.280967712402344","","","","","",""
"25764301","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","","0.5883290181238797","0.29826181500508725","0.5595895816890292","0.3037542662116041","","0.2527417746759721"
"25764298","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.25","","8.081682205200195","","","","","",""
"25764300","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","9.383647918701172","","","","","",""
"25764299","ppl","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","8.496569633483887","","","","","",""
"25764303","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.0625","","","0.4464250149372635","0.36567534758706566","0.5185477505919495","0.27474402730375425","","0.2333000997008973"
"25764302","lm_harness","finished","","","","h2o","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","0.125","","","0.5400318661621191","0.2960280104578386","0.4988161010260458","0.26535836177474403","","0.23978065802592224"
"25758949","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","5.348944187164307","","","","","",""
"25758947","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","5.080496788024902","","","","","",""
"25758797","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.0625","","","0.5601473809998009","0.36779503386584583","0.4830307813733229","0.28498293515358364","","0.259222333000997"
"25758793","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.125","","","0.7053375821549492","0.3040060739440354","0.494869771112865","0.3302047781569966","","0.29155390969947304"
"25758789","lm_harness","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","","0.786197968532165","0.33519453743333455","0.5840568271507498","0.44880546075085326","","0.42436974789915966"
"25755262","ppl","finished","","","","h2o","mistralai/Mistral-7B-v0.1","","","4096","0.25","","4.955966949462891","","","","","",""
"25757367","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","","0.5699063931487751","0.35711841654394544","0.5146014206787688","0.28754266211604096","","0.26128756587380714"
"25757366","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","","0.7079267078271261","0.3083788391975664","0.5011838989739542","0.32849829351535836","","0.30394530693633387"
"25757365","lm_harness","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","","0.7684724158534156","0.34902109363845923","0.6440410418310971","0.4539249146757679","","0.4446660019940179"
"25755700","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.0625","","5.899316787719727","","","","","",""
"25755698","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.125","","5.705628871917725","","","","","",""
"25755696","ppl","finished","","","","h2o","meta-llama/Meta-Llama-3-8B","","","8192","0.25","","5.594074726104736","","","","","",""
"25756120","lm_harness","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","","0.840071698864768","0.4853096209851669","0.7632202052091555","0.5972696245733788","0.5837755875663382","0.678963110667996"
"25756118","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","","0.8489344752041426","0.45574839905760206","0.8042620363062352","0.643344709897611","0.8066717210007581","0.7503204671699188"
"25756116","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","","0.8381796454889464","0.4481312334115484","0.7790055248618785","0.5733788395904437","0.5314632297194845","0.6541091012676257"
"25749775","ppl","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","9.269784927368164","","","","","",""
"25749244","lm_harness","finished","","","","base_hf","EleutherAI/pythia-6.9b","","","2048","","","","0.6390161322445728","0.35243800754310045","0.611681136543015","0.3532423208191126","0.02122820318423048","0.25566158666856575"
"25748973","ppl","finished","","","","base_hf","mistralai/Mixtral-8x7B-v0.1","","","4096","","","3.596696138381958","","","","","",""
"25748970","lm_harness","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","","0.8106950806612229","0.4262208348696283","0.739542225730071","0.5392491467576792","0.3858984078847612","0.5964962256088876"
"25748967","ppl","finished","","","","base_hf","mistralai/Mistral-7B-v0.1","","","4096","","","4.913976669311523","","","","","",""
"25735392","lm_harness","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","","0.604461262696674","0.3788359680166469","0.6022099447513812","0.32849829351535836","0.01895375284306293","0.2486113089303518"
"25735389","ppl","finished","","","","base_hf","TinyLlama/TinyLlama-1.1B-Chat-v1.0","","","2048","","","7.967058181762695","","","","","",""
"25735382","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-70B","","","8192","","","2.5652647018432617","","","","","",""
"25735380","lm_harness","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","","0.7916749651463851","0.4389180272136507","0.7292817679558011","0.5324232081911263","0.5011372251705838","0.621919954422447"
"25735377","ppl","finished","","","","base_hf","meta-llama/Meta-Llama-3-8B","","","8192","","","5.569615364074707","","","","","",""
"25735374","ppl","finished","","","","base_hf","meta-llama/Llama-2-70b-hf","","","4096","","","3.1205010414123535","","","","","",""
"25735370","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","","0.7937661820354511","0.3690342905139218","0.7221783741120757","0.49146757679180886","0.22971948445792267","0.5205811138014528"
"25735366","ppl","finished","","","","base_hf","meta-llama/Llama-2-13b-hf","","","4096","","","4.568020820617676","","","","","",""
"25735364","lm_harness","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","","0.7599083847839075","0.3896026744086412","0.6906077348066298","0.46331058020477817","0.13874147081122062","0.4183876940606751"
"25735362","ppl","finished","","","","base_hf","meta-llama/Llama-2-7b-hf","","","4096","","","5.110132217407227","","","","","",""

==> figs/results/results_bigtable.txt <==
['pca_topk' 'base_hf']
Model: meta-llama/Llama-2-7b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      5.1101 &               75.99 &               38.96 &           69.06 &                   46.33 &                           13.87 &     41.84 & 47.67 \\
 postrotary &       Loki &   0.5 &   0.5 &      5.1195 &               75.91 &               38.87 &           68.59 &                   46.50 &                           14.10 &     41.49 & 47.58 \\
 postrotary &       Loki &   0.5 &  0.25 &      5.1206 &               75.61 &               38.88 &           68.35 &                   45.39 &                           14.10 &     40.51 & 47.14 \\
 postrotary &       Loki &   0.5 & 0.125 &      5.1241 &               75.48 &               38.77 &           67.64 &                   43.94 &                           12.59 &     38.85 & 46.21 \\
 postrotary &       Loki &  0.25 &   0.5 &      5.1838 &               75.19 &               38.16 &           62.12 &                   41.21 &                           10.69 &     40.42 & 44.63 \\
 postrotary &       Loki &  0.25 &  0.25 &      5.2017 &               72.59 &               39.16 &           56.59 &                   37.37 &                           10.24 &     37.74 & 42.28 \\
 postrotary &       Loki &  0.25 & 0.125 &      5.4428 &               68.49 &               38.83 &           56.51 &                   32.17 &                           10.92 &     32.68 & 39.93 \\
 postrotary &       Loki & 0.125 &   0.5 &      5.3601 &               67.55 &               39.82 &           49.96 &                   30.29 &                            8.49 &     34.62 & 38.46 \\
 postrotary &       Loki & 0.125 &  0.25 &      5.5606 &               59.98 &               41.72 &           48.86 &                   26.96 &                            6.22 &     28.38 & 35.35 \\
 postrotary &       Loki & 0.125 & 0.125 &      7.4062 &               40.14 &               43.84 &           49.64 &                   25.43 &                            5.99 &     24.13 & 31.53 \\
  prerotary &       Loki &   0.5 &   0.5 &      5.1195 &               75.96 &               38.85 &           69.22 &                   46.16 &                           13.19 &     41.34 & 47.45 \\
  prerotary &       Loki &   0.5 &  0.25 &      5.1223 &               75.84 &               39.05 &           68.82 &                   45.82 &                           12.36 &     40.95 & 47.14 \\
  prerotary &       Loki &   0.5 & 0.125 &      5.1250 &               75.09 &               38.51 &           69.53 &                   44.28 &                           10.77 &     39.07 & 46.21 \\
  prerotary &       Loki &  0.25 &   0.5 &      5.1881 &               75.73 &               38.04 &           67.25 &                   44.20 &                           11.30 &     39.74 & 46.04 \\
  prerotary &       Loki &  0.25 &  0.25 &      5.2185 &               73.43 &               38.35 &           63.61 &                   41.21 &                            7.96 &     36.43 & 43.50 \\
  prerotary &       Loki &  0.25 & 0.125 &      5.3044 &               53.23 &               40.08 &           59.35 &                   36.09 &                            2.81 &     30.99 & 37.09 \\
  prerotary &       Loki & 0.125 &   0.5 &      5.4980 &               70.42 &               39.40 &           52.49 &                   35.92 &                            7.13 &     33.22 & 39.76 \\
  prerotary &       Loki & 0.125 &  0.25 &      6.0729 &               56.04 &               42.76 &           49.57 &                   31.91 &                            2.27 &     27.15 & 34.95 \\
  prerotary &       Loki & 0.125 & 0.125 &      8.0514 &               31.06 &               44.46 &           49.01 &                   25.34 &                            0.38 &     23.64 & 28.98 \\
\bottomrule
\end{tabular}

Model: meta-llama/Llama-2-13b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      4.5680 &               79.38 &               36.90 &           72.22 &                   49.15 &                           22.97 &     52.06 & 52.11 \\
 postrotary &       Loki &   0.5 &   0.5 &      4.5731 &               79.22 &               37.05 &           71.82 &                   49.40 &                           23.58 &     52.29 & 52.23 \\
 postrotary &       Loki &   0.5 &  0.25 &      4.5737 &               79.05 &               37.46 &           72.69 &                   48.29 &                           23.58 &     51.94 & 52.17 \\
 postrotary &       Loki &   0.5 & 0.125 &      4.5745 &               76.44 &               37.50 &           61.17 &                   46.16 &                           23.50 &     51.35 & 49.35 \\
 postrotary &       Loki &  0.25 &   0.5 &      4.5937 &               78.83 &               37.62 &           70.72 &                   47.87 &                           21.83 &     51.92 & 51.46 \\
 postrotary &       Loki &  0.25 &  0.25 &      4.6102 &               77.83 &               38.48 &           66.77 &                   45.22 &                           19.94 &     50.32 & 49.76 \\
 postrotary &       Loki &  0.25 & 0.125 &      4.8082 &               61.52 &               38.10 &           52.41 &                   26.54 &                           20.85 &     44.69 & 40.68 \\
 postrotary &       Loki & 0.125 &   0.5 &      4.7029 &               77.22 &               38.10 &           59.98 &                   41.89 &                           14.78 &     48.29 & 46.71 \\
 postrotary &       Loki & 0.125 &  0.25 &      4.9668 &               72.71 &               40.09 &           51.14 &                   33.28 &                            9.10 &     39.20 & 40.92 \\
 postrotary &       Loki & 0.125 & 0.125 &      6.1436 &               34.81 &               46.07 &           52.09 &                   24.15 &                            8.79 &     26.50 & 32.07 \\
  prerotary &       Loki &   0.5 &   0.5 &      4.5701 &               79.34 &               37.06 &           73.09 &                   48.81 &                           23.20 &     52.19 & 52.28 \\
  prerotary &       Loki &   0.5 &  0.25 &      4.5708 &               79.27 &               37.14 &           72.14 &                   49.40 &                           22.44 &     52.03 & 52.07 \\
  prerotary &       Loki &   0.5 & 0.125 &      4.5737 &               78.45 &               37.39 &           70.09 &                   47.95 &                           19.86 &     50.98 & 50.79 \\
  prerotary &       Loki &  0.25 &   0.5 &      4.5979 &               79.19 &               37.35 &           71.90 &                   47.87 &                           22.14 &     52.02 & 51.74 \\
  prerotary &       Loki &  0.25 &  0.25 &      4.6110 &               77.39 &               36.89 &           68.90 &                   46.16 &                           19.86 &     48.80 & 49.67 \\
  prerotary &       Loki &  0.25 & 0.125 &      4.6829 &               71.17 &               37.21 &           58.17 &                   36.26 &                            7.88 &     41.30 & 42.00 \\
  prerotary &       Loki & 0.125 &   0.5 &      4.8153 &               77.38 &               38.45 &           56.27 &                   41.64 &                           14.94 &     48.63 & 46.22 \\
  prerotary &       Loki & 0.125 &  0.25 &      5.3912 &               61.85 &               36.79 &           52.09 &                   32.08 &                            2.96 &     36.40 & 37.03 \\
  prerotary &       Loki & 0.125 & 0.125 &      7.6573 &               38.67 &               43.00 &           50.20 &                   24.32 &                            0.68 &     23.63 & 30.08 \\
\bottomrule
\end{tabular}

Model: meta-llama/Llama-2-70b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      3.1205 &               83.82 &               44.81 &           77.90 &                   57.34 &                           53.15 &     65.41 & 63.74 \\
 postrotary &       Loki &   0.5 &   0.5 &      3.1411 &               83.89 &               41.32 &           78.06 &                   57.68 &                           50.42 &     64.75 & 62.69 \\
 postrotary &       Loki &   0.5 &  0.25 &      3.1453 &               83.69 &               43.42 &           76.80 &                   56.31 &                           52.99 &     64.73 & 62.99 \\
 postrotary &       Loki &   0.5 & 0.125 &      3.1457 &               83.41 &               43.51 &           75.45 &                   55.89 &                           52.54 &     64.12 & 62.49 \\
 postrotary &       Loki &  0.25 &   0.5 &      3.4619 &               82.36 &               41.91 &           76.87 &                   56.48 &                           42.61 &     60.11 & 60.06 \\
 postrotary &       Loki &  0.25 &  0.25 &      3.5701 &               81.42 &               45.26 &           71.11 &                   49.74 &                           44.28 &     59.56 & 58.56 \\
 postrotary &       Loki &  0.25 & 0.125 &      3.5459 &               80.59 &               45.57 &           65.59 &                   49.15 &                           46.93 &     58.00 & 57.64 \\
 postrotary &       Loki & 0.125 &   0.5 &      4.1427 &               71.90 &               44.59 &           58.09 &                   41.98 &                           34.34 &     50.30 & 50.20 \\
 postrotary &       Loki & 0.125 &  0.25 &      4.7796 &               67.03 &               46.58 &           51.85 &                   32.17 &                           37.30 &     42.21 & 46.19 \\
 postrotary &       Loki & 0.125 & 0.125 &      4.6898 &               64.84 &               44.89 &           50.51 &                   29.95 &                           38.74 &     39.08 & 44.67 \\
  prerotary &       Loki &   0.5 &   0.5 &      3.1319 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &   0.5 &  0.25 &      3.1293 &               83.65 &               39.78 &           76.95 &                   56.91 &                           41.93 &     63.32 & 60.42 \\
  prerotary &       Loki &   0.5 & 0.125 &      3.1316 &               82.38 &               39.33 &           72.85 &                   54.61 &                           37.45 &     60.85 & 57.91 \\
  prerotary &       Loki &  0.25 &   0.5 &      3.2986 &               80.54 &               42.46 &           75.85 &                   57.08 &                           22.21 &     57.14 & 55.88 \\
  prerotary &       Loki &  0.25 &  0.25 &      3.2830 &               76.05 &               44.88 &           63.54 &                   50.26 &                           15.92 &     51.79 & 50.41 \\
  prerotary &       Loki &  0.25 & 0.125 &      3.4571 &               52.25 &               44.73 &           50.36 &                   25.09 &                            2.35 &     29.37 & 34.02 \\
  prerotary &       Loki & 0.125 &   0.5 &      3.8327 &               68.06 &               39.43 &           58.80 &                   46.93 &                           10.31 &     44.82 & 44.72 \\
  prerotary &       Loki & 0.125 &  0.25 &      3.9259 &               46.59 &               45.88 &           46.96 &                   28.67 &                            2.35 &     28.90 & 33.22 \\
  prerotary &       Loki & 0.125 & 0.125 &      6.4963 &               30.07 &               49.19 &           51.30 &                   22.78 &                            1.14 &     24.75 & 29.87 \\
\bottomrule
\end{tabular}

Model: meta-llama/Meta-Llama-3-8B
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      5.5696 &               79.17 &               43.89 &           72.93 &                   53.24 &                           50.11 &     62.19 & 60.26 \\
 postrotary &       Loki &   0.5 &   0.5 &      5.5699 &               76.03 &               43.83 &           67.32 &                   44.71 &                           49.36 &     59.38 & 56.77 \\
 postrotary &       Loki &   0.5 &  0.25 &      5.9343 &               72.55 &               42.67 &           61.64 &                   39.93 &                           41.09 &     57.88 & 52.63 \\
 postrotary &       Loki &   0.5 & 0.125 &      5.7429 &               71.38 &               43.16 &           58.64 &                   40.61 &                           39.42 &     57.14 & 51.72 \\
 postrotary &       Loki &  0.25 &   0.5 &      5.6783 &               68.02 &               42.07 &           48.78 &                   31.31 &                           43.59 &     48.06 & 46.97 \\
 postrotary &       Loki &  0.25 &  0.25 &     11.4459 &               57.39 &               42.13 &           48.70 &                   27.90 &                           28.28 &     38.69 & 40.52 \\
 postrotary &       Loki &  0.25 & 0.125 &     13.2883 &               48.99 &               42.10 &           48.07 &                   22.87 &                           12.81 &     30.90 & 34.29 \\
 postrotary &       Loki & 0.125 &   0.5 &      6.8023 &               49.68 &               41.14 &           49.25 &                   25.51 &                           31.39 &     30.86 & 37.97 \\
 postrotary &       Loki & 0.125 &  0.25 &     16.3507 &               36.39 &               43.62 &           50.04 &                   25.09 &                           16.60 &     26.21 & 32.99 \\
 postrotary &       Loki & 0.125 & 0.125 &     22.6596 &               31.60 &               46.38 &           49.25 &                   23.12 &                            1.14 &     23.61 & 29.18 \\
  prerotary &       Loki &   0.5 &   0.5 &      5.5703 &               78.84 &               44.21 &           73.64 &                   54.01 &                           48.90 &     61.47 & 60.18 \\
  prerotary &       Loki &   0.5 &  0.25 &      5.5746 &               77.44 &               43.68 &           68.27 &                   49.15 &                           47.16 &     60.58 & 57.71 \\
  prerotary &       Loki &   0.5 & 0.125 &      5.5876 &               74.83 &               44.23 &           65.43 &                   43.94 &                           40.41 &     56.97 & 54.30 \\
  prerotary &       Loki &  0.25 &   0.5 &      5.5944 &               76.54 &               44.32 &           60.93 &                   43.43 &                           44.66 &     58.33 & 54.70 \\
  prerotary &       Loki &  0.25 &  0.25 &      5.6648 &               69.42 &               41.50 &           50.36 &                   34.64 &                           33.06 &     44.50 & 45.58 \\
  prerotary &       Loki &  0.25 & 0.125 &      6.0558 &               56.11 &               42.14 &           50.36 &                   27.13 &                            9.17 &     30.46 & 35.90 \\
  prerotary &       Loki & 0.125 &   0.5 &      5.7356 &               66.13 &               44.00 &           50.04 &                   28.33 &                           31.77 &     40.61 & 43.48 \\
  prerotary &       Loki & 0.125 &  0.25 &      6.5780 &               45.14 &               41.00 &           49.33 &                   23.89 &                            3.18 &     26.05 & 31.43 \\
  prerotary &       Loki & 0.125 & 0.125 &     11.1097 &               32.70 &               44.31 &           47.04 &                   23.29 &                            0.68 &     23.80 & 28.64 \\
\bottomrule
\end{tabular}

Model: meta-llama/Meta-Llama-3-70B
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      2.5653 &               84.89 &               45.57 &           80.43 &                   64.33 &                           80.67 &     75.03 & 71.82 \\
 postrotary &       Loki &   0.5 &   0.5 &      2.5660 &               83.60 &               45.83 &           72.61 &                   56.14 &                           79.15 &     73.43 & 68.46 \\
 postrotary &       Loki &   0.5 &  0.25 &      2.5697 &               79.92 &               46.22 &           62.90 &                   48.46 &                           78.39 &     71.11 & 64.50 \\
 postrotary &       Loki &   0.5 & 0.125 &      2.7810 &               76.66 &               46.77 &           59.27 &                   42.66 &                           56.94 &     68.48 & 58.46 \\
 postrotary &       Loki &  0.25 &   0.5 &      2.5742 &               74.91 &               47.67 &           51.54 &                   38.05 &                           77.71 &     64.14 & 59.00 \\
 postrotary &       Loki &  0.25 &  0.25 &      2.8593 &               61.40 &               47.86 &           48.38 &                   27.73 &                           67.32 &     41.18 & 48.98 \\
 postrotary &       Loki &  0.25 & 0.125 &      5.6725 &               41.90 &               47.18 &           47.59 &                   23.29 &                            5.31 &     26.98 & 32.04 \\
 postrotary &       Loki & 0.125 &   0.5 &      2.6231 &               56.24 &               43.91 &           50.51 &                   24.66 &                           72.48 &     38.52 & 47.72 \\
 postrotary &       Loki & 0.125 &  0.25 &      4.2512 &               31.91 &               47.39 &           50.43 &                   24.57 &                           19.71 &     24.72 & 33.12 \\
 postrotary &       Loki & 0.125 & 0.125 &     57.6788 &               27.01 &               49.28 &           50.67 &                   24.06 &                            0.68 &     24.76 & 29.41 \\
  prerotary &       Loki &   0.5 &   0.5 &      2.5656 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &   0.5 &  0.25 &      2.5665 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &   0.5 & 0.125 &      2.5712 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 &   0.5 &      2.5727 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 &  0.25 &      2.5942 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 & 0.125 &      2.7577 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 &   0.5 &      2.6285 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 &  0.25 &      2.8796 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 & 0.125 &      4.1495 &                   - &                   - &               - &                       - &                               - &         - &     - \\
\bottomrule
\end{tabular}

Model: TinyLlama/TinyLlama-1.1B-Chat-v1.0
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      7.9671 &               60.45 &               37.88 &           60.22 &                   32.85 &                            1.90 &     24.86 & 36.36 \\
 postrotary &       Loki &   0.5 &   0.5 &      7.9979 &               60.17 &               38.14 &           58.33 &                   31.57 &                            1.90 &     25.12 & 35.87 \\
 postrotary &       Loki &   0.5 &  0.25 &      8.0135 &               58.78 &               39.95 &           54.38 &                   30.55 &                            1.29 &     24.58 & 34.92 \\
 postrotary &       Loki &   0.5 & 0.125 &      8.0414 &               57.77 &               38.20 &           54.93 &                   30.89 &                            1.44 &     24.39 & 34.60 \\
 postrotary &       Loki &  0.25 &   0.5 &      8.3190 &               57.35 &               37.87 &           53.83 &                   29.69 &                            1.67 &     25.13 & 34.26 \\
 postrotary &       Loki &  0.25 &  0.25 &      8.5687 &               52.40 &               40.86 &           49.33 &                   26.96 &                            2.20 &     23.34 & 32.51 \\
 postrotary &       Loki &  0.25 & 0.125 &      8.8956 &               51.19 &               42.07 &           52.96 &                   28.92 &                            0.91 &     25.10 & 33.52 \\
 postrotary &       Loki & 0.125 &   0.5 &      8.9679 &               51.32 &               38.24 &           50.20 &                   24.23 &                            1.29 &     24.92 & 31.70 \\
 postrotary &       Loki & 0.125 &  0.25 &     10.2592 &               42.85 &               39.06 &           51.85 &                   25.60 &                            1.52 &     24.06 & 30.82 \\
 postrotary &       Loki & 0.125 & 0.125 &     11.3508 &               39.27 &               41.55 &           50.67 &                   22.78 &                            0.45 &     24.50 & 29.87 \\
  prerotary &       Loki &   0.5 &   0.5 &      8.0040 &               60.39 &               38.19 &           59.98 &                   32.08 &                            1.90 &     24.62 & 36.19 \\
  prerotary &       Loki &   0.5 &  0.25 &      8.0342 &               59.96 &               38.80 &           59.27 &                   32.85 &                            2.20 &     24.33 & 36.23 \\
  prerotary &       Loki &   0.5 & 0.125 &      8.1057 &               57.93 &               39.10 &           57.14 &                   31.91 &                            1.52 &     24.98 & 35.43 \\
  prerotary &       Loki &  0.25 &   0.5 &      8.3475 &               58.06 &               40.05 &           58.17 &                   31.06 &                            1.52 &     24.83 & 35.62 \\
  prerotary &       Loki &  0.25 &  0.25 &      8.6352 &               52.69 &               42.96 &           52.01 &                   29.18 &                            1.29 &     24.76 & 33.82 \\
  prerotary &       Loki &  0.25 & 0.125 &      9.4947 &               44.43 &               44.21 &           50.75 &                   23.89 &                            1.44 &     24.34 & 31.51 \\
  prerotary &       Loki & 0.125 &   0.5 &      9.3280 &               51.29 &               42.27 &           53.91 &                   27.82 &                            0.83 &     24.17 & 33.38 \\
  prerotary &       Loki & 0.125 &  0.25 &     11.5887 &               37.32 &               47.04 &           47.51 &                   25.00 &                            1.52 &     23.49 & 30.31 \\
  prerotary &       Loki & 0.125 & 0.125 &     19.9290 &               30.13 &               48.50 &           51.30 &                   24.66 &                            1.06 &     24.11 & 29.96 \\
\bottomrule
\end{tabular}

Model: mistralai/Mistral-7B-v0.1
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      4.9140 &               81.07 &               42.62 &           73.95 &                   53.92 &                           38.59 &     59.65 & 58.30 \\
 postrotary &       Loki &   0.5 &   0.5 &      4.9149 &               79.89 &               42.15 &           70.56 &                   49.83 &                           37.45 &     58.00 & 56.31 \\
 postrotary &       Loki &   0.5 &  0.25 &      4.9221 &               78.99 &               40.84 &           63.06 &                   45.48 &                           33.43 &     55.15 & 52.82 \\
 postrotary &       Loki &   0.5 & 0.125 &      4.9317 &               73.88 &               40.58 &           57.06 &                   33.87 &                           22.06 &     45.95 & 45.57 \\
 postrotary &       Loki &  0.25 &   0.5 &      5.2052 &               71.86 &               40.74 &           56.04 &                   38.91 &                           24.18 &     45.56 & 46.22 \\
 postrotary &       Loki &  0.25 &  0.25 &      6.5445 &               62.62 &               38.93 &           48.62 &                   25.17 &                            1.82 &     30.80 & 34.66 \\
 postrotary &       Loki &  0.25 & 0.125 &      7.7609 &               35.51 &               43.67 &           53.20 &                   23.63 &                            1.06 &     23.86 & 30.16 \\
 postrotary &       Loki & 0.125 &   0.5 &      9.5167 &               51.73 &               45.44 &           51.62 &                   25.77 &                            3.03 &     27.99 & 34.26 \\
 postrotary &       Loki & 0.125 &  0.25 &     13.5597 &               34.85 &               46.38 &           50.20 &                   22.53 &                            0.45 &     23.60 & 29.67 \\
 postrotary &       Loki & 0.125 & 0.125 &     20.5289 &               28.52 &               51.98 &           50.91 &                   26.96 &                            0.45 &     23.64 & 30.41 \\
  prerotary &       Loki &   0.5 &   0.5 &      4.9147 &               80.84 &               42.99 &           74.27 &                   53.58 &                           38.06 &     59.83 & 58.26 \\
  prerotary &       Loki &   0.5 &  0.25 &      4.9152 &               80.55 &               43.11 &           72.69 &                   53.41 &                           36.69 &     59.14 & 57.60 \\
  prerotary &       Loki &   0.5 & 0.125 &      4.9193 &               79.38 &               42.29 &           70.40 &                   51.28 &                           33.59 &     57.29 & 55.71 \\
  prerotary &       Loki &  0.25 &   0.5 &      4.9185 &               79.00 &               43.41 &           70.17 &                   49.23 &                           36.16 &     58.25 & 56.04 \\
  prerotary &       Loki &  0.25 &  0.25 &      4.9233 &               77.65 &               42.18 &           62.98 &                   46.59 &                           32.68 &     53.70 & 52.63 \\
  prerotary &       Loki &  0.25 & 0.125 &      4.9986 &               66.95 &               39.58 &           52.64 &                   36.35 &                           14.86 &     38.20 & 41.43 \\
  prerotary &       Loki & 0.125 &   0.5 &      4.9311 &               72.66 &               43.89 &           52.25 &                   35.58 &                           33.36 &     50.01 & 47.96 \\
  prerotary &       Loki & 0.125 &  0.25 &      4.9636 &               65.93 &               41.12 &           51.78 &                   29.18 &                           18.42 &     38.14 & 40.76 \\
  prerotary &       Loki & 0.125 & 0.125 &      5.7404 &               36.32 &               43.14 &           52.17 &                   23.98 &                            0.53 &     24.60 & 30.12 \\
\bottomrule
\end{tabular}

Model: mistralai/Mixtral-8x7B-v0.1
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      3.5967 &               84.01 &               48.53 &           76.32 &                   59.73 &                           58.38 &     67.90 & 65.81 \\
 postrotary &       Loki &   0.5 &   0.5 &      3.5970 &               83.24 &               47.32 &           74.27 &                   58.53 &                           56.48 &     67.23 & 64.51 \\
 postrotary &       Loki &   0.5 &  0.25 &      3.6196 &               81.71 &               43.51 &           69.61 &                   53.67 &                           55.57 &     63.92 & 61.33 \\
 postrotary &       Loki &   0.5 & 0.125 &      3.6635 &               76.18 &               41.63 &           61.72 &                   47.78 &                           49.28 &     58.94 & 55.92 \\
 postrotary &       Loki &  0.25 &   0.5 &      3.6004 &               79.99 &               46.47 &           61.64 &                   49.15 &                           57.85 &     63.04 & 59.69 \\
 postrotary &       Loki &  0.25 &  0.25 &      3.7906 &               71.58 &               37.77 &           53.28 &                   37.54 &                           37.38 &     46.66 & 47.37 \\
 postrotary &       Loki &  0.25 & 0.125 &      4.2566 &               59.23 &               36.58 &           50.75 &                   28.67 &                           15.39 &     32.28 & 37.15 \\
 postrotary &       Loki & 0.125 &   0.5 &      3.6358 &               72.29 &               45.28 &           50.67 &                   33.70 &                           55.50 &     47.15 & 50.76 \\
 postrotary &       Loki & 0.125 &  0.25 &      4.5500 &               52.16 &               37.86 &           46.57 &                   23.98 &                           17.13 &     27.02 & 34.12 \\
 postrotary &       Loki & 0.125 & 0.125 &      5.5250 &               46.93 &               40.33 &           49.72 &                   23.55 &                            0.91 &     24.78 & 31.04 \\
  prerotary &       Loki &   0.5 &   0.5 &      3.5979 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &   0.5 &  0.25 &      3.6047 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &   0.5 & 0.125 &      3.6201 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 &   0.5 &      3.6076 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 &  0.25 &      3.6584 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki &  0.25 & 0.125 &      3.9252 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 &   0.5 &      3.6417 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 &  0.25 &      3.8467 &                   - &                   - &               - &                       - &                               - &         - &     - \\
  prerotary &       Loki & 0.125 & 0.125 &      6.9799 &                   - &                   - &               - &                       - &                               - &         - &     - \\
\bottomrule
\end{tabular}



==> figs/results/table_baseline.txt <==
Model: meta-llama/Llama-2-7b-hf
\begin{tabular}{lrrlrrrrrrrrr}
\toprule
        method & top\_k & top\_r & rotary\_type &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &  Avg\_no\_gsm &   Avg \\
\midrule
Full Attention &     - &     - &           - &      5.1101 &               75.99 &               38.96 &           69.06 &                   46.33 &                           13.87 &     41.84 &       54.44 & 47.67 \\
           H2O &  0.25 &     - &           - &      5.2810 &               66.72 &               29.72 &           51.85 &                   30.12 &                               - &     27.62 &       41.21 &     - \\
      Loki &  0.25 &  0.25 &  postrotary &      5.2017 &               72.59 &               39.16 &           56.59 &                   37.37 &                           10.24 &     37.74 &       48.69 & 42.28 \\
      Loki &  0.25 &  0.25 &   prerotary &      5.2185 &               73.43 &               38.35 &           63.61 &                   41.21 &                            7.96 &     36.43 &       50.61 & 43.50 \\
          topk &  0.25 &     - &           - &      5.1809 &               75.90 &               38.67 &           68.59 &                   43.94 &                           11.75 &     40.18 &       53.46 & 46.50 \\
\bottomrule
\end{tabular}


Model: meta-llama/Llama-2-13b-hf
\begin{tabular}{lrrlrrrrrrrrr}
\toprule
        method & top\_k & top\_r & rotary\_type &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &  Avg\_no\_gsm &   Avg \\
\midrule
Full Attention &     - &     - &           - &      4.5680 &               79.38 &               36.90 &           72.22 &                   49.15 &                           22.97 &     52.06 &       57.94 & 52.11 \\
           H2O &  0.25 &     - &           - &      4.7010 &               72.27 &               28.97 &           52.25 &                   33.53 &                               - &     28.64 &       43.13 &     - \\
      Loki &  0.25 &  0.25 &  postrotary &      4.6102 &               77.83 &               38.48 &           66.77 &                   45.22 &                           19.94 &     50.32 &       55.72 & 49.76 \\
      Loki &  0.25 &  0.25 &   prerotary &      4.6110 &               77.39 &               36.89 &           68.90 &                   46.16 &                           19.86 &     48.80 &       55.63 & 49.67 \\
          topk &  0.25 &     - &           - &      4.5926 &               79.24 &               37.22 &           73.01 &                   49.66 &                           22.74 &     52.26 &       58.28 & 52.36 \\
\bottomrule
\end{tabular}


Model: meta-llama/Meta-Llama-3-8B
\begin{tabular}{lrrlrrrrrrrrr}
\toprule
        method & top\_k & top\_r & rotary\_type &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &  Avg\_no\_gsm &   Avg \\
\midrule
Full Attention &     - &     - &           - &      5.5696 &               79.17 &               43.89 &           72.93 &                   53.24 &                           50.11 &     62.19 &       62.28 & 60.26 \\
           H2O &  0.25 &     - &           - &      5.7056 &               70.79 &               30.84 &           50.12 &                   32.85 &                               - &     30.39 &       43.00 &     - \\
      Loki &  0.25 &  0.25 &  postrotary &     11.4459 &               57.39 &               42.13 &           48.70 &                   27.90 &                           28.28 &     38.69 &       42.96 & 40.52 \\
      Loki &  0.25 &  0.25 &   prerotary &      5.6648 &               69.42 &               41.50 &           50.36 &                   34.64 &                           33.06 &     44.50 &       48.08 & 45.58 \\
          topk &  0.25 &     - &           - &      5.5716 &               78.57 &               44.18 &           72.85 &                   51.96 &                           48.82 &     61.39 &       61.79 & 59.63 \\
\bottomrule
\end{tabular}


Model: TinyLlama/TinyLlama-1.1B-Chat-v1.0
\begin{tabular}{lrrlrrrrrrrrr}
\toprule
        method & top\_k & top\_r & rotary\_type &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &  Avg\_no\_gsm &   Avg \\
\midrule
Full Attention &     - &     - &           - &      7.9671 &               60.45 &               37.88 &           60.22 &                   32.85 &                            1.90 &     24.86 &       43.25 & 36.36 \\
           H2O &  0.25 &     - &           - &      8.4966 &               54.00 &               29.60 &           49.88 &                   26.54 &                               - &     23.98 &       36.80 &     - \\
      Loki &  0.25 &  0.25 &  postrotary &      8.5687 &               52.40 &               40.86 &           49.33 &                   26.96 &                            2.20 &     23.34 &       38.58 & 32.51 \\
      Loki &  0.25 &  0.25 &   prerotary &      8.6352 &               52.69 &               42.96 &           52.01 &                   29.18 &                            1.29 &     24.76 &       40.32 & 33.82 \\
\bottomrule
\end{tabular}


Model: mistralai/Mistral-7B-v0.1
\begin{tabular}{lrrlrrrrrrrrr}
\toprule
        method & top\_k & top\_r & rotary\_type &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &  Avg\_no\_gsm &   Avg \\
\midrule
Full Attention &     - &     - &           - &      4.9140 &               81.07 &               42.62 &           73.95 &                   53.92 &                           38.59 &     59.65 &       62.24 & 58.30 \\
           H2O &  0.25 &     - &           - &      5.0805 &               70.53 &               30.40 &           49.49 &                   33.02 &                               - &     29.16 &       42.52 &     - \\
      Loki &  0.25 &  0.25 &  postrotary &      6.5445 &               62.62 &               38.93 &           48.62 &                   25.17 &                            1.82 &     30.80 &       41.23 & 34.66 \\
      Loki &  0.25 &  0.25 &   prerotary &      4.9233 &               77.65 &               42.18 &           62.98 &                   46.59 &                           32.68 &     53.70 &       56.62 & 52.63 \\
          topk &  0.25 &     - &           - &      4.9171 &               80.30 &               43.27 &           73.01 &                   53.07 &                           37.53 &     59.53 &       61.84 & 57.78 \\
\bottomrule
\end{tabular}




==> figs/results/table_pcatopk_base.txt <==
Model: meta-llama/Llama-2-7b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      5.1101 &               75.99 &               38.96 &           69.06 &                   46.33 &                           13.87 &     41.84 & 47.67 \\
 postrotary &           Loki &   0.5 &   0.5 &      5.1195 &               75.91 &               38.87 &           68.59 &                   46.50 &                           14.10 &     41.49 & 47.58 \\
 postrotary &           Loki &   0.5 &  0.25 &      5.1206 &               75.61 &               38.88 &           68.35 &                   45.39 &                           14.10 &     40.51 & 47.14 \\
 postrotary &           Loki &   0.5 & 0.125 &      5.1241 &               75.48 &               38.77 &           67.64 &                   43.94 &                           12.59 &     38.85 & 46.21 \\
 postrotary &           Loki &  0.25 &   0.5 &      5.1838 &               75.19 &               38.16 &           62.12 &                   41.21 &                           10.69 &     40.42 & 44.63 \\
 postrotary &           Loki &  0.25 &  0.25 &      5.2017 &               72.59 &               39.16 &           56.59 &                   37.37 &                           10.24 &     37.74 & 42.28 \\
 postrotary &           Loki &  0.25 & 0.125 &      5.4428 &               68.49 &               38.83 &           56.51 &                   32.17 &                           10.92 &     32.68 & 39.93 \\
 postrotary &           Loki & 0.125 &   0.5 &      5.3601 &               67.55 &               39.82 &           49.96 &                   30.29 &                            8.49 &     34.62 & 38.46 \\
 postrotary &           Loki & 0.125 &  0.25 &      5.5606 &               59.98 &               41.72 &           48.86 &                   26.96 &                            6.22 &     28.38 & 35.35 \\
 postrotary &           Loki & 0.125 & 0.125 &      7.4062 &               40.14 &               43.84 &           49.64 &                   25.43 &                            5.99 &     24.13 & 31.53 \\
  prerotary &           Loki &   0.5 &   0.5 &      5.1195 &               75.96 &               38.85 &           69.22 &                   46.16 &                           13.19 &     41.34 & 47.45 \\
  prerotary &           Loki &   0.5 &  0.25 &      5.1223 &               75.84 &               39.05 &           68.82 &                   45.82 &                           12.36 &     40.95 & 47.14 \\
  prerotary &           Loki &   0.5 & 0.125 &      5.1250 &               75.09 &               38.51 &           69.53 &                   44.28 &                           10.77 &     39.07 & 46.21 \\
  prerotary &           Loki &  0.25 &   0.5 &      5.1881 &               75.73 &               38.04 &           67.25 &                   44.20 &                           11.30 &     39.74 & 46.04 \\
  prerotary &           Loki &  0.25 &  0.25 &      5.2185 &               73.43 &               38.35 &           63.61 &                   41.21 &                            7.96 &     36.43 & 43.50 \\
  prerotary &           Loki &  0.25 & 0.125 &      5.3044 &               53.23 &               40.08 &           59.35 &                   36.09 &                            2.81 &     30.99 & 37.09 \\
  prerotary &           Loki & 0.125 &   0.5 &      5.4980 &               70.42 &               39.40 &           52.49 &                   35.92 &                            7.13 &     33.22 & 39.76 \\
  prerotary &           Loki & 0.125 &  0.25 &      6.0729 &               56.04 &               42.76 &           49.57 &                   31.91 &                            2.27 &     27.15 & 34.95 \\
  prerotary &           Loki & 0.125 & 0.125 &      8.0514 &               31.06 &               44.46 &           49.01 &                   25.34 &                            0.38 &     23.64 & 28.98 \\
\bottomrule
\end{tabular}


Model: meta-llama/Llama-2-13b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      4.5680 &               79.38 &               36.90 &           72.22 &                   49.15 &                           22.97 &     52.06 & 52.11 \\
 postrotary &           Loki &   0.5 &   0.5 &      4.5731 &               79.22 &               37.05 &           71.82 &                   49.40 &                           23.58 &     52.29 & 52.23 \\
 postrotary &           Loki &   0.5 &  0.25 &      4.5737 &               79.05 &               37.46 &           72.69 &                   48.29 &                           23.58 &     51.94 & 52.17 \\
 postrotary &           Loki &   0.5 & 0.125 &      4.5745 &               76.44 &               37.50 &           61.17 &                   46.16 &                           23.50 &     51.35 & 49.35 \\
 postrotary &           Loki &  0.25 &   0.5 &      4.5937 &               78.83 &               37.62 &           70.72 &                   47.87 &                           21.83 &     51.92 & 51.46 \\
 postrotary &           Loki &  0.25 &  0.25 &      4.6102 &               77.83 &               38.48 &           66.77 &                   45.22 &                           19.94 &     50.32 & 49.76 \\
 postrotary &           Loki &  0.25 & 0.125 &      4.8082 &               61.52 &               38.10 &           52.41 &                   26.54 &                           20.85 &     44.69 & 40.68 \\
 postrotary &           Loki & 0.125 &   0.5 &      4.7029 &               77.22 &               38.10 &           59.98 &                   41.89 &                           14.78 &     48.29 & 46.71 \\
 postrotary &           Loki & 0.125 &  0.25 &      4.9668 &               72.71 &               40.09 &           51.14 &                   33.28 &                            9.10 &     39.20 & 40.92 \\
 postrotary &           Loki & 0.125 & 0.125 &      6.1436 &               34.81 &               46.07 &           52.09 &                   24.15 &                            8.79 &     26.50 & 32.07 \\
  prerotary &           Loki &   0.5 &   0.5 &      4.5701 &               79.34 &               37.06 &           73.09 &                   48.81 &                           23.20 &     52.19 & 52.28 \\
  prerotary &           Loki &   0.5 &  0.25 &      4.5708 &               79.27 &               37.14 &           72.14 &                   49.40 &                           22.44 &     52.03 & 52.07 \\
  prerotary &           Loki &   0.5 & 0.125 &      4.5737 &               78.45 &               37.39 &           70.09 &                   47.95 &                           19.86 &     50.98 & 50.79 \\
  prerotary &           Loki &  0.25 &   0.5 &      4.5979 &               79.19 &               37.35 &           71.90 &                   47.87 &                           22.14 &     52.02 & 51.74 \\
  prerotary &           Loki &  0.25 &  0.25 &      4.6110 &               77.39 &               36.89 &           68.90 &                   46.16 &                           19.86 &     48.80 & 49.67 \\
  prerotary &           Loki &  0.25 & 0.125 &      4.6829 &               71.17 &               37.21 &           58.17 &                   36.26 &                            7.88 &     41.30 & 42.00 \\
  prerotary &           Loki & 0.125 &   0.5 &      4.8153 &               77.38 &               38.45 &           56.27 &                   41.64 &                           14.94 &     48.63 & 46.22 \\
  prerotary &           Loki & 0.125 &  0.25 &      5.3912 &               61.85 &               36.79 &           52.09 &                   32.08 &                            2.96 &     36.40 & 37.03 \\
  prerotary &           Loki & 0.125 & 0.125 &      7.6573 &               38.67 &               43.00 &           50.20 &                   24.32 &                            0.68 &     23.63 & 30.08 \\
\bottomrule
\end{tabular}


Model: meta-llama/Llama-2-70b-hf
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      3.1205 &               83.82 &               44.81 &           77.90 &                   57.34 &                           53.15 &     65.41 & 63.74 \\
 postrotary &           Loki &   0.5 &   0.5 &      3.1411 &               83.89 &               41.32 &           78.06 &                   57.68 &                           50.42 &     64.75 & 62.69 \\
 postrotary &           Loki &   0.5 &  0.25 &      3.1453 &               83.69 &               43.42 &           76.80 &                   56.31 &                           52.99 &     64.73 & 62.99 \\
 postrotary &           Loki &   0.5 & 0.125 &      3.1457 &               83.41 &               43.51 &           75.45 &                   55.89 &                           52.54 &     64.12 & 62.49 \\
 postrotary &           Loki &  0.25 &   0.5 &      3.4619 &               82.36 &               41.91 &           76.87 &                   56.48 &                           42.61 &     60.11 & 60.06 \\
 postrotary &           Loki &  0.25 &  0.25 &      3.5701 &               81.42 &               45.26 &           71.11 &                   49.74 &                           44.28 &     59.56 & 58.56 \\
 postrotary &           Loki &  0.25 & 0.125 &      3.5459 &               80.59 &               45.57 &           65.59 &                   49.15 &                           46.93 &     58.00 & 57.64 \\
 postrotary &           Loki & 0.125 &   0.5 &      4.1427 &               71.90 &               44.59 &           58.09 &                   41.98 &                           34.34 &     50.30 & 50.20 \\
 postrotary &           Loki & 0.125 &  0.25 &      4.7796 &               67.03 &               46.58 &           51.85 &                   32.17 &                           37.30 &     42.21 & 46.19 \\
 postrotary &           Loki & 0.125 & 0.125 &      4.6898 &               64.84 &               44.89 &           50.51 &                   29.95 &                           38.74 &     39.08 & 44.67 \\
  prerotary &           Loki &   0.5 &   0.5 &      3.1319 &               83.95 &               41.05 &           78.14 &                   57.76 &                           44.12 &     64.34 & 61.56 \\
  prerotary &           Loki &   0.5 &  0.25 &      3.1293 &               83.65 &               39.78 &           76.95 &                   56.91 &                           41.93 &     63.32 & 60.42 \\
  prerotary &           Loki &   0.5 & 0.125 &      3.1316 &               82.38 &               39.33 &           72.85 &                   54.61 &                           37.45 &     60.85 & 57.91 \\
  prerotary &           Loki &  0.25 &   0.5 &      3.2986 &               80.54 &               42.46 &           75.85 &                   57.08 &                           22.21 &     57.14 & 55.88 \\
  prerotary &           Loki &  0.25 &  0.25 &      3.2830 &               76.05 &               44.88 &           63.54 &                   50.26 &                           15.92 &     51.79 & 50.41 \\
  prerotary &           Loki &  0.25 & 0.125 &      3.4571 &               52.25 &               44.73 &           50.36 &                   25.09 &                            2.35 &     29.37 & 34.02 \\
  prerotary &           Loki & 0.125 &   0.5 &      3.8327 &               68.06 &               39.43 &           58.80 &                   46.93 &                           10.31 &     44.82 & 44.72 \\
  prerotary &           Loki & 0.125 &  0.25 &      3.9259 &               46.59 &               45.88 &           46.96 &                   28.67 &                            2.35 &     28.90 & 33.22 \\
  prerotary &           Loki & 0.125 & 0.125 &      6.4963 &               30.07 &               49.19 &           51.30 &                   22.78 &                            1.14 &     24.75 & 29.87 \\
\bottomrule
\end{tabular}


Model: meta-llama/Meta-Llama-3-8B
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      5.5696 &               79.17 &               43.89 &           72.93 &                   53.24 &                           50.11 &     62.19 & 60.26 \\
 postrotary &           Loki &   0.5 &   0.5 &      5.5699 &               76.03 &               43.83 &           67.32 &                   44.71 &                           49.36 &     59.38 & 56.77 \\
 postrotary &           Loki &   0.5 &  0.25 &      5.9343 &               72.55 &               42.67 &           61.64 &                   39.93 &                           41.09 &     57.88 & 52.63 \\
 postrotary &           Loki &   0.5 & 0.125 &      5.7429 &               71.38 &               43.16 &           58.64 &                   40.61 &                           39.42 &     57.14 & 51.72 \\
 postrotary &           Loki &  0.25 &   0.5 &      5.6783 &               68.02 &               42.07 &           48.78 &                   31.31 &                           43.59 &     48.06 & 46.97 \\
 postrotary &           Loki &  0.25 &  0.25 &     11.4459 &               57.39 &               42.13 &           48.70 &                   27.90 &                           28.28 &     38.69 & 40.52 \\
 postrotary &           Loki &  0.25 & 0.125 &     13.2883 &               48.99 &               42.10 &           48.07 &                   22.87 &                           12.81 &     30.90 & 34.29 \\
 postrotary &           Loki & 0.125 &   0.5 &      6.8023 &               49.68 &               41.14 &           49.25 &                   25.51 &                           31.39 &     30.86 & 37.97 \\
 postrotary &           Loki & 0.125 &  0.25 &     16.3507 &               36.39 &               43.62 &           50.04 &                   25.09 &                           16.60 &     26.21 & 32.99 \\
 postrotary &           Loki & 0.125 & 0.125 &     22.6596 &               31.60 &               46.38 &           49.25 &                   23.12 &                            1.14 &     23.61 & 29.18 \\
  prerotary &           Loki &   0.5 &   0.5 &      5.5703 &               78.84 &               44.21 &           73.64 &                   54.01 &                           48.90 &     61.47 & 60.18 \\
  prerotary &           Loki &   0.5 &  0.25 &      5.5746 &               77.44 &               43.68 &           68.27 &                   49.15 &                           47.16 &     60.58 & 57.71 \\
  prerotary &           Loki &   0.5 & 0.125 &      5.5876 &               74.83 &               44.23 &           65.43 &                   43.94 &                           40.41 &     56.97 & 54.30 \\
  prerotary &           Loki &  0.25 &   0.5 &      5.5944 &               76.54 &               44.32 &           60.93 &                   43.43 &                           44.66 &     58.33 & 54.70 \\
  prerotary &           Loki &  0.25 &  0.25 &      5.6648 &               69.42 &               41.50 &           50.36 &                   34.64 &                           33.06 &     44.50 & 45.58 \\
  prerotary &           Loki &  0.25 & 0.125 &      6.0558 &               56.11 &               42.14 &           50.36 &                   27.13 &                            9.17 &     30.46 & 35.90 \\
  prerotary &           Loki & 0.125 &   0.5 &      5.7356 &               66.13 &               44.00 &           50.04 &                   28.33 &                           31.77 &     40.61 & 43.48 \\
  prerotary &           Loki & 0.125 &  0.25 &      6.5780 &               45.14 &               41.00 &           49.33 &                   23.89 &                            3.18 &     26.05 & 31.43 \\
  prerotary &           Loki & 0.125 & 0.125 &     11.1097 &               32.70 &               44.31 &           47.04 &                   23.29 &                            0.68 &     23.80 & 28.64 \\
\bottomrule
\end{tabular}


Model: meta-llama/Meta-Llama-3-70B
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      2.5653 &               84.89 &               45.57 &           80.43 &                   64.33 &                           80.67 &     75.03 & 71.82 \\
 postrotary &           Loki &   0.5 &   0.5 &      2.5660 &               83.60 &               45.83 &           72.61 &                   56.14 &                           79.15 &     73.43 & 68.46 \\
 postrotary &           Loki &   0.5 &  0.25 &      2.5697 &               79.92 &               46.22 &           62.90 &                   48.46 &                           78.39 &     71.11 & 64.50 \\
 postrotary &           Loki &   0.5 & 0.125 &      2.7810 &               76.66 &               46.77 &           59.27 &                   42.66 &                           56.94 &     68.48 & 58.46 \\
 postrotary &           Loki &  0.25 &   0.5 &      2.5742 &               74.91 &               47.67 &           51.54 &                   38.05 &                           77.71 &     64.14 & 59.00 \\
 postrotary &           Loki &  0.25 &  0.25 &      2.8593 &               61.40 &               47.86 &           48.38 &                   27.73 &                           67.32 &     41.18 & 48.98 \\
 postrotary &           Loki &  0.25 & 0.125 &      5.6725 &               41.90 &               47.18 &           47.59 &                   23.29 &                            5.31 &     26.98 & 32.04 \\
 postrotary &           Loki & 0.125 &   0.5 &      2.6231 &               56.24 &               43.91 &           50.51 &                   24.66 &                           72.48 &     38.52 & 47.72 \\
 postrotary &           Loki & 0.125 &  0.25 &      4.2512 &               31.91 &               47.39 &           50.43 &                   24.57 &                           19.71 &     24.72 & 33.12 \\
 postrotary &           Loki & 0.125 & 0.125 &     57.6788 &               27.01 &               49.28 &           50.67 &                   24.06 &                            0.68 &     24.76 & 29.41 \\
  prerotary &           Loki &   0.5 &   0.5 &      2.5656 &               85.17 &               45.66 &           79.95 &                   63.99 &                           79.91 &     74.90 & 71.60 \\
  prerotary &           Loki &   0.5 &  0.25 &      2.5665 &               84.22 &               45.78 &           75.06 &                   59.81 &                           78.77 &     73.68 & 69.55 \\
  prerotary &           Loki &   0.5 & 0.125 &      2.5712 &               82.21 &               45.53 &           69.61 &                   54.78 &                           74.98 &     70.28 & 66.23 \\
  prerotary &           Loki &  0.25 &   0.5 &      2.5727 &               84.09 &               45.64 &           71.35 &                   57.51 &                           79.76 &     73.12 & 68.58 \\
  prerotary &           Loki &  0.25 &  0.25 &      2.5942 &               79.06 &               45.09 &           59.27 &                   43.26 &                           72.78 &     62.47 & 60.32 \\
  prerotary &           Loki &  0.25 & 0.125 &      2.7577 &               67.59 &               45.46 &           50.67 &                   31.48 &                           45.56 &     42.21 & 47.16 \\
  prerotary &           Loki & 0.125 &   0.5 &      2.6285 &               78.96 &               46.48 &           51.14 &                   40.70 &                           74.53 &     62.19 & 59.00 \\
  prerotary &           Loki & 0.125 &  0.25 &      2.8796 &               63.93 &               41.69 &           46.33 &                   27.65 &                           50.19 &     36.08 & 44.31 \\
  prerotary &           Loki & 0.125 & 0.125 &      4.1495 &               39.07 &               41.09 &           49.88 &                   23.38 &                            3.03 &     25.73 & 30.36 \\
\bottomrule
\end{tabular}


Model: TinyLlama/TinyLlama-1.1B-Chat-v1.0
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      7.9671 &               60.45 &               37.88 &           60.22 &                   32.85 &                            1.90 &     24.86 & 36.36 \\
 postrotary &           Loki &   0.5 &   0.5 &      7.9979 &               60.17 &               38.14 &           58.33 &                   31.57 &                            1.90 &     25.12 & 35.87 \\
 postrotary &           Loki &   0.5 &  0.25 &      8.0135 &               58.78 &               39.95 &           54.38 &                   30.55 &                            1.29 &     24.58 & 34.92 \\
 postrotary &           Loki &   0.5 & 0.125 &      8.0414 &               57.77 &               38.20 &           54.93 &                   30.89 &                            1.44 &     24.39 & 34.60 \\
 postrotary &           Loki &  0.25 &   0.5 &      8.3190 &               57.35 &               37.87 &           53.83 &                   29.69 &                            1.67 &     25.13 & 34.26 \\
 postrotary &           Loki &  0.25 &  0.25 &      8.5687 &               52.40 &               40.86 &           49.33 &                   26.96 &                            2.20 &     23.34 & 32.51 \\
 postrotary &           Loki &  0.25 & 0.125 &      8.8956 &               51.19 &               42.07 &           52.96 &                   28.92 &                            0.91 &     25.10 & 33.52 \\
 postrotary &           Loki & 0.125 &   0.5 &      8.9679 &               51.32 &               38.24 &           50.20 &                   24.23 &                            1.29 &     24.92 & 31.70 \\
 postrotary &           Loki & 0.125 &  0.25 &     10.2592 &               42.85 &               39.06 &           51.85 &                   25.60 &                            1.52 &     24.06 & 30.82 \\
 postrotary &           Loki & 0.125 & 0.125 &     11.3508 &               39.27 &               41.55 &           50.67 &                   22.78 &                            0.45 &     24.50 & 29.87 \\
  prerotary &           Loki &   0.5 &   0.5 &      8.0040 &               60.39 &               38.19 &           59.98 &                   32.08 &                            1.90 &     24.62 & 36.19 \\
  prerotary &           Loki &   0.5 &  0.25 &      8.0342 &               59.96 &               38.80 &           59.27 &                   32.85 &                            2.20 &     24.33 & 36.23 \\
  prerotary &           Loki &   0.5 & 0.125 &      8.1057 &               57.93 &               39.10 &           57.14 &                   31.91 &                            1.52 &     24.98 & 35.43 \\
  prerotary &           Loki &  0.25 &   0.5 &      8.3475 &               58.06 &               40.05 &           58.17 &                   31.06 &                            1.52 &     24.83 & 35.62 \\
  prerotary &           Loki &  0.25 &  0.25 &      8.6352 &               52.69 &               42.96 &           52.01 &                   29.18 &                            1.29 &     24.76 & 33.82 \\
  prerotary &           Loki &  0.25 & 0.125 &      9.4947 &               44.43 &               44.21 &           50.75 &                   23.89 &                            1.44 &     24.34 & 31.51 \\
  prerotary &           Loki & 0.125 &   0.5 &      9.3280 &               51.29 &               42.27 &           53.91 &                   27.82 &                            0.83 &     24.17 & 33.38 \\
  prerotary &           Loki & 0.125 &  0.25 &     11.5887 &               37.32 &               47.04 &           47.51 &                   25.00 &                            1.52 &     23.49 & 30.31 \\
  prerotary &           Loki & 0.125 & 0.125 &     19.9290 &               30.13 &               48.50 &           51.30 &                   24.66 &                            1.06 &     24.11 & 29.96 \\
\bottomrule
\end{tabular}


Model: mistralai/Mistral-7B-v0.1
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      4.9140 &               81.07 &               42.62 &           73.95 &                   53.92 &                           38.59 &     59.65 & 58.30 \\
 postrotary &           Loki &   0.5 &   0.5 &      4.9149 &               79.89 &               42.15 &           70.56 &                   49.83 &                           37.45 &     58.00 & 56.31 \\
 postrotary &           Loki &   0.5 &  0.25 &      4.9221 &               78.99 &               40.84 &           63.06 &                   45.48 &                           33.43 &     55.15 & 52.82 \\
 postrotary &           Loki &   0.5 & 0.125 &      4.9317 &               73.88 &               40.58 &           57.06 &                   33.87 &                           22.06 &     45.95 & 45.57 \\
 postrotary &           Loki &  0.25 &   0.5 &      5.2052 &               71.86 &               40.74 &           56.04 &                   38.91 &                           24.18 &     45.56 & 46.22 \\
 postrotary &           Loki &  0.25 &  0.25 &      6.5445 &               62.62 &               38.93 &           48.62 &                   25.17 &                            1.82 &     30.80 & 34.66 \\
 postrotary &           Loki &  0.25 & 0.125 &      7.7609 &               35.51 &               43.67 &           53.20 &                   23.63 &                            1.06 &     23.86 & 30.16 \\
 postrotary &           Loki & 0.125 &   0.5 &      9.5167 &               51.73 &               45.44 &           51.62 &                   25.77 &                            3.03 &     27.99 & 34.26 \\
 postrotary &           Loki & 0.125 &  0.25 &     13.5597 &               34.85 &               46.38 &           50.20 &                   22.53 &                            0.45 &     23.60 & 29.67 \\
 postrotary &           Loki & 0.125 & 0.125 &     20.5289 &               28.52 &               51.98 &           50.91 &                   26.96 &                            0.45 &     23.64 & 30.41 \\
  prerotary &           Loki &   0.5 &   0.5 &      4.9147 &               80.84 &               42.99 &           74.27 &                   53.58 &                           38.06 &     59.83 & 58.26 \\
  prerotary &           Loki &   0.5 &  0.25 &      4.9152 &               80.55 &               43.11 &           72.69 &                   53.41 &                           36.69 &     59.14 & 57.60 \\
  prerotary &           Loki &   0.5 & 0.125 &      4.9193 &               79.38 &               42.29 &           70.40 &                   51.28 &                           33.59 &     57.29 & 55.71 \\
  prerotary &           Loki &  0.25 &   0.5 &      4.9185 &               79.00 &               43.41 &           70.17 &                   49.23 &                           36.16 &     58.25 & 56.04 \\
  prerotary &           Loki &  0.25 &  0.25 &      4.9233 &               77.65 &               42.18 &           62.98 &                   46.59 &                           32.68 &     53.70 & 52.63 \\
  prerotary &           Loki &  0.25 & 0.125 &      4.9986 &               66.95 &               39.58 &           52.64 &                   36.35 &                           14.86 &     38.20 & 41.43 \\
  prerotary &           Loki & 0.125 &   0.5 &      4.9311 &               72.66 &               43.89 &           52.25 &                   35.58 &                           33.36 &     50.01 & 47.96 \\
  prerotary &           Loki & 0.125 &  0.25 &      4.9636 &               65.93 &               41.12 &           51.78 &                   29.18 &                           18.42 &     38.14 & 40.76 \\
  prerotary &           Loki & 0.125 & 0.125 &      5.7404 &               36.32 &               43.14 &           52.17 &                   23.98 &                            0.53 &     24.60 & 30.12 \\
\bottomrule
\end{tabular}


Model: mistralai/Mixtral-8x7B-v0.1
\begin{tabular}{llrrrrrrrrrr}
\toprule
rotary\_type &         method & top\_k & top\_r &  perplexity &  hellaswag\_acc\_norm &  truthfulqa\_mc2\_acc &  winogrande\_acc &  arc\_challenge\_acc\_norm &  gsm8k\_exact\_match,strict-match &  mmlu\_acc &   Avg \\
\midrule
          - & Full Attention &     - &     - &      3.5967 &               84.01 &               48.53 &           76.32 &                   59.73 &                           58.38 &     67.90 & 65.81 \\
 postrotary &           Loki &   0.5 &   0.5 &      3.5970 &               83.24 &               47.32 &           74.27 &                   58.53 &                           56.48 &     67.23 & 64.51 \\
 postrotary &           Loki &   0.5 &  0.25 &      3.6196 &               81.71 &               43.51 &           69.61 &                   53.67 &                           55.57 &     63.92 & 61.33 \\
 postrotary &           Loki &   0.5 & 0.125 &      3.6635 &               76.18 &               41.63 &           61.72 &                   47.78 &                           49.28 &     58.94 & 55.92 \\
 postrotary &           Loki &  0.25 &   0.5 &      3.6004 &               79.99 &               46.47 &           61.64 &                   49.15 &                           57.85 &     63.04 & 59.69 \\
 postrotary &           Loki &  0.25 &  0.25 &      3.7906 &               71.58 &               37.77 &           53.28 &                   37.54 &                           37.38 &     46.66 & 47.37 \\
 postrotary &           Loki &  0.25 & 0.125 &      4.2566 &               59.23 &               36.58 &           50.75 &                   28.67 &                           15.39 &     32.28 & 37.15 \\
 postrotary &           Loki & 0.125 &   0.5 &      3.6358 &               72.29 &               45.28 &           50.67 &                   33.70 &                           55.50 &     47.15 & 50.76 \\
 postrotary &           Loki & 0.125 &  0.25 &      4.5500 &               52.16 &               37.86 &           46.57 &                   23.98 &                           17.13 &     27.02 & 34.12 \\
 postrotary &           Loki & 0.125 & 0.125 &      5.5250 &               46.93 &               40.33 &           49.72 &                   23.55 &                            0.91 &     24.78 & 31.04 \\
  prerotary &           Loki &   0.5 &   0.5 &      3.5979 &               83.86 &               46.86 &           75.53 &                   60.15 &                           57.32 &     67.83 & 65.26 \\
  prerotary &           Loki &   0.5 &  0.25 &      3.6047 &               83.70 &               46.70 &           76.24 &                   59.73 &                           57.01 &     67.21 & 65.10 \\
  prerotary &           Loki &   0.5 & 0.125 &      3.6201 &               82.91 &               42.27 &           73.48 &                   57.42 &                           43.44 &     65.71 & 60.87 \\
  prerotary &           Loki &  0.25 &   0.5 &      3.6076 &               82.58 &               48.16 &           71.43 &                   58.28 &                           56.18 &     66.72 & 63.89 \\
  prerotary &           Loki &  0.25 &  0.25 &      3.6584 &               81.32 &               43.49 &           62.83 &                   51.79 &                           42.76 &     60.82 & 57.17 \\
  prerotary &           Loki &  0.25 & 0.125 &      3.9252 &               73.16 &               39.49 &           56.04 &                   44.80 &                            4.85 &     45.55 & 43.98 \\
  prerotary &           Loki & 0.125 &   0.5 &      3.6417 &               76.93 &               48.21 &           50.91 &                   41.72 &                           50.87 &     58.30 & 54.49 \\
  prerotary &           Loki & 0.125 &  0.25 &      3.8467 &               70.07 &               37.88 &           49.17 &                   32.68 &                           11.52 &     39.23 & 40.09 \\
  prerotary &           Loki & 0.125 & 0.125 &      6.9799 &               42.34 &               43.80 &           54.38 &                   24.66 &                            0.45 &     24.99 & 31.77 \\
\bottomrule
\end{tabular}




==> neurips24-reviews.txt <==
Official Review of Submission14363 by Reviewer vRA7
Official ReviewReviewer vRA713 Jul 2024 at 10:25 (modified: 12 Aug 2024 at 22:02)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer vRA7Revisions
Summary:
This paper proposes a sparse attention mechanism for large language models by leveraging the low-dimensionality of key vectors in the attention block. The approach ranks and selects tokens in the KV-cache based on attention scores computed in the reduced dimensional space, leading to significant speedups in attention computation without major sacrifices in model quality.

Soundness: 2: fair
Presentation: 2: fair
Contribution: 2: fair
Strengths:
Empirical Validation: Extensive evaluations demonstrate significant speedups with minimal accuracy degradation.

Theoretical Soundness: The use of low-rank keys is backed by robust theoretical analysis, enhancing the credibility of the approach.

Weaknesses:
Implementation Complexity: The method's complexity might pose challenges for achieving the theoretical speedups without specialized knowledge. Memory Footprint Consideration: While the approach excels in computation, it does not address memory footprint reduction, a limitation when compared to other sparse attention techniques.

Questions:
Model Class and Size Performance Variance: How does Loki's performance vary with different model classes and sizes not included in the paper?
Integration with High-Efficiency Attention Mechanisms: How does the PCA-TopK method align with or complement high-efficiency attention mechanisms such as Flash Attention or Ring Attention? Can it be orthogonally integrated with these techniques, or are there specific challenges that need to be addressed?
Comparison with Other Sparsity Strategies: The paper does not compare with attention sparse strategies beyond H2O, such as SnapKV[1]. Could the authors discuss the positioning of PCA-TopK relative to these methods and possibly include comparative analysis in future work?
Figure Clarity: Regarding Figure 6 (left), it appears there might be a compression issue. Could the authors verify the image quality and ensure that it is legible in subsequent versions of the paper?
Information Loss Management: How does PCA-TopK handle the potential loss of information when reducing the dimensionality of key vectors, especially in the context of Rotary Positional Embeddings (RoPE) which increase dimensionality?
Combination with Compression Techniques: How does PCA-TopK interact with other model compression techniques, and is there a combined approach that could yield better results?
Handling of Longer Sequences: How does Loki handle sequence lengths longer than those in the evaluation datasets?
Quantization Integration: Can the PCA-TopK mechanism be integrated with other optimization techniques like quantization?
Limitations:
N/A

Flag For Ethics Review: No ethics review needed.
Rating: 6: Weak Accept: Technically solid, moderate-to-high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: Yes


Official Review of Submission14363 by Reviewer aGJV
Official ReviewReviewer aGJV12 Jul 2024 at 19:11 (modified: 30 Jul 2024 at 17:02)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer aGJVRevisions
Summary:
The paper introduces a method for approximating attention in LLMs, with the benefit of improved inference efficiency. The insight is to focus on the dimensionality of the key vectors computed in the attention block. Principal component analysis reveals that the keys lie in a low dimensional space. This gives rise to the proposed method PCA-TopK, which uses PCA to compute approximate attention scores in a reduced dimension, and then selects the top-k tokens based on these scores, and compute the equivalent of full attention only for the selected tokens. The method is evaluated on multiple LLMs from the Llama family, Pythia, Mistral, Mixtral, Phi, and various datasets. The results show comparable performance to full attention while having significant speedups.

Soundness: 3: good
Presentation: 3: good
Contribution: 2: fair
Strengths:
The study of low intrinsic dimensionality of attention keys across multiple models and datasets is insightful. Theoretical support is provided through lemmas and proofs. The evaluation includes several models, tasks and datasets, showing it could be generalized. The authors developed optimized Triton kernels for practical implementation.

Weaknesses:
The method does not seem to reduce the memory usage.

Questions:
For some models the pre-rotary PCA transforms outperform the post-rotary ones, which is intriguing. The authors acknowledge that they do not have a clear explanation, however if more understanding was developed it would be great to include it in the paper.

Limitations:
yes

Flag For Ethics Review: No ethics review needed.
Rating: 6: Weak Accept: Technically solid, moderate-to-high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes


Official Review of Submission14363 by Reviewer KXhq
Official ReviewReviewer KXhq12 Jul 2024 at 13:23 (modified: 30 Jul 2024 at 17:02)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer KXhqRevisions
Summary:
This paper reveals that key vectors lie in a significantly lower-dimensional space. Inspired by this finding, the author approximates the computation of the original attention score using PCA, then selects the top-k keys based on the approximate attention scores. Experiments across different models and datasets show that PCA-TopK can achieve speedups of up to 40% with minor reductions in generation quality.

Soundness: 3: good
Presentation: 2: fair
Contribution: 3: good
Strengths:
The author discovers that the key vectors in multi-head attention lie in a lower-dimensional space, which may inspire future work on Sparse Attention.
TThe experiments across various models and datasets indicate that PCA-TopK can achieve speed improvements with only minor reductions in generation quality.
Weaknesses:
There are some typos (lines 44, 150) in this article, and some figures are unclear with text overlaps (Figures 2, 6).
There are few baselines about Sparse Attention in the experiments. How does the PCA-TopK method compare to SPAR-Q Attention? What is the trade-off curve between their acceleration ratio and effect?
Questions:
The analysis that key vectors lie in a lower-dimensional space is interesting. Do value vectors and query vectors share similar characteristics? What about the vector after merging multi-head attention?
Given the differences in Rankl@90 across layers, what is the impact of varying the policy depending on the layer?
If post-training with PCA-TopK, will it yield better performance?
Limitations:
N/A

Flag For Ethics Review: No ethics review needed.
Rating: 6: Weak Accept: Technically solid, moderate-to-high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: Yes


Official Review of Submission14363 by Reviewer dYWK
Official ReviewReviewer dYWK03 Jul 2024 at 00:50 (modified: 11 Aug 2024 at 10:54)Program Chairs, Senior Area Chairs, Area Chairs, Reviewers Submitted, Authors, Reviewer dYWKRevisions
Summary:
This method propose the PCA based attention score approximation for top-k attention. Perform PCA on offline dataset, and store the PCA vectors for inference.

Soundness: 4: excellent
Presentation: 4: excellent
Contribution: 4: excellent
Strengths:
This work easily makes a QK approximator without gradient-based training but with only simple PCA for top-k attention selection.

Weaknesses:
You have to store the PCA vectors and perform the projection of KV during attention. This projection matrix should be holded on threadblock in GPU, to minimize the GPU memory access. But this matrix might be huge if the hidden size of QKV is large. But untill now, most of LLM using less than , therefore, should be fine. (NOTE: I need to checkout the implementation whether this is correct or not)

Questions:
The .gz file seems broken. Can you upload the file in other format again? I want to look into source codes, for details.
Fig. 1. might leads mis understand that this attention mechnism using low rank PCA attention only. Can you add that this method perform top-k operation on top of approximated scores in the figure using diagram? (I think text only is not sufficient)
Top-k operation is usually very slow in GPU, due to synchronization and information exchange of top-k values via global-memory. I think per-kernel latency breakdown should be presented on this paper. (Fig. 6 only shows the single sequnce length in left.)
Some figures are not sized properly. (e.g. Fig. 6.) Can you adjust the size of figures to avoid stretching the texts?
I think there should be some plot that show latency-performance trade-off (ms - accuracy) Can you add this plot using some downstream tasks?
Fig.4, they evaluate downstream tasks, but every task is quite short sequence length. Can you try LongBench (https://github.com/THUDM/LongBench)? Question 5 should be solved using LongBench rather than short sequence tasks.
I have concern about performance evalution. The only metic used is Perplexity, HellaSwag, TQA, Winogrande, ARC, MMLU, which is relatively short sequence compared to long context LLM such as Qwen2 and Phi3. I suggest to add evaluation on long context.

Limitations:
PCA should be performed during train stage, and PCA projection required for top-k attention selection. This may leads additional effort to optimize the GPU kernels in many scale, and sometimes impossible if the device cannot hold PCA projection matrix in shared memory.

Flag For Ethics Review: No ethics review needed.
Rating: 8: Strong Accept: Technically strong paper, with novel ideas, excellent impact on at least one area, or high-to-excellent impact on multiple areas, with excellent evaluation, resources, and reproducibility, and no unaddressed ethical considerations.
Confidence: 5: You are absolutely certain about your assessment. You are very familiar with the related work and checked the math/other details carefully.
Code Of Conduct: Yes


